DARM: Control-Flow Melding for SIMT Thread Divergence Reduction -- Extended Version

GPGPUs use the Single-Instruction-Multiple-Thread (SIMT) execution model where a group of threads-wavefront or warp-execute instructions in lockstep. When threads in a group encounter a branching instruction, not all threads in the group take the same path, a phenomenon known as control-flow divergence. The control-flow divergence causes performance degradation because both paths of the branch must be executed one after the other. Prior research has primarily addressed this issue through architectural modifications. We observe that certain GPGPU kernels with control-flow divergence have similar control-flow structures with similar instructions on both sides of a branch. This structure can be exploited to reduce control-flow divergence by melding the two sides of the branch allowing threads to reconverge early, reducing divergence. In this work, we present DARM, a compiler analysis and transformation framework that can meld divergent control-flow structures with similar instruction sequences. We show that DARM can reduce the performance degradation from control-flow divergence.

==> data/MS/mergesort.bf_m1_1.csv <==
"Index","KernelName","gpu-id","queue-id","queue-index","pid","tid","grd","wgr","lds","scr","vgpr","sgpr","fbar","sig","obj","SQ_THREAD_CYCLES_VALU","SQ_ACTIVE_INST_VALU","SQ_WAVES","SQ_INSTS_VMEM_WR","SQ_INSTS_VMEM_RD","SQ_INSTS_LDS","SQ_INSTS_FLAT","SQ_INSTS_VALU","VALUUtilization","DispatchNs","BeginNs","EndNs","CompleteNs","DurationNs"
0,"gpu_mergesort",0,0,1,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,96395256,3243740,1024,178216,85008,7168,103448,2957980,46,403019316805281,403019322189180,403019322529346,403019322541086,340166
1,"gpu_mergesort",0,0,2,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,84779328,2909401,1024,145520,101446,7168,119906,2639879,45,403019321811616,403019322584866,403019322873032,403019325489734,288166
2,"gpu_mergesort",0,0,3,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,79645610,2741636,1024,129136,109656,7168,128120,2480284,45,403019322163551,403019322907433,403019323161837,403019325182850,254404
3,"gpu_mergesort",0,0,4,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,77380786,2656409,1024,120884,113710,7168,132158,2399271,45,403019322368773,403019323196398,403019323471443,403019325120810,275045
4,"gpu_mergesort",0,0,5,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,76356450,2613248,1024,116736,115712,7168,134144,2358272,45,403019322565886,403019325446361,403019325760287,403019325760178,313926
5,"gpu_mergesort",0,0,6,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75876656,2592256,1024,114688,116736,7168,135168,2338304,45,403019325430804,403019325795648,403019326138215,403019326137373,342567
6,"gpu_mergesort",0,0,7,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75650316,2581760,1024,113664,117248,7168,135680,2328320,45,403019325653217,403019326175175,403019326658225,403019326657640,483050
7,"gpu_mergesort",0,0,8,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75537122,2576512,1024,113152,117504,7168,135936,2323328,45,403019325848399,403019326696465,403019327553442,403019327553082,856977
8,"gpu_mergesort",0,0,9,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75479834,2573888,1024,112896,117632,7168,136064,2320832,45,403019326023451,403019327588802,403019328402738,403019328413233,813936
9,"gpu_mergesort",0,0,10,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75451536,2572576,1024,112768,117696,7168,136128,2319584,45,403019326189344,403019328438739,403019329407077,403019329415126,968338
10,"gpu_mergesort",0,0,11,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75437562,2571920,1024,112704,117728,7168,136160,2318960,45,403019326379056,403019329440998,403019331106630,403019331114338,1665632
11,"gpu_mergesort",0,0,12,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75428998,2571592,1024,112672,117744,7168,136176,2318648,45,403019326538478,403019331139911,403019334354532,403019334388562,3214621
12,"gpu_mergesort",0,0,13,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75424394,2571428,1024,112656,117752,7168,136184,2318492,45,403019326701100,403019334384613,403019340629373,403019340660343,6244760
13,"gpu_mergesort",0,0,14,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75420968,2571304,1024,112648,117754,7168,136186,2318375,45,403019326915013,403019340659294,403019353190094,403019353227038,12530800
14,"gpu_mergesort",0,0,15,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75419548,2571119,1024,112644,117742,7168,136174,2318213,45,403019327073795,403019353215556,403019382451432,403019382495492,29235876
15,"gpu_mergesort",0,0,16,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75418640,4897259,1024,210948,216018,7168,267218,4415019,24,403019327232907,403019382480072,403019429053409,403019429114594,46573337
16,"gpu_mergesort",0,0,17,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75418324,9545605,1024,407556,412586,7168,529322,8604673,12,403019327413620,403019429080833,403019512854073,403019512918453,83773240
17,"gpu_mergesort",0,0,18,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75418184,18698731,1024,800772,805676,7168,1053484,16840484,6,403019327568852,403019512882127,403019661274460,403019661338750,148392333
18,"gpu_mergesort",0,0,19,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75418054,36221773,1024,1587204,1591856,7168,2101808,32528896,3,403019327790855,403019661301429,403019923701702,403019923758892,262400273
19,"gpu_mergesort",0,0,20,9670,9675,32768,32,32768,96,48,72,1701013878,0x0,0x7fafd4e0b9c0,75418133,69445141,1024,3160068,3164240,7168,4198480,62082968,1,403019327960377,403019923728770,403020409719148,403020409772798,485990378


==> data/MS/mergesort.bf_m1_1.stats.csv <==
"Name","Calls","TotalDurationNs","AverageNs","Percentage"
"gpu_mergesort",20,1084957825,54247891,100.0


==> data/MS/mergesort.cfm_m1_1.csv <==
"Index","KernelName","gpu-id","queue-id","queue-index","pid","tid","grd","wgr","lds","scr","vgpr","sgpr","fbar","sig","obj","SQ_THREAD_CYCLES_VALU","SQ_ACTIVE_INST_VALU","SQ_WAVES","SQ_INSTS_VMEM_WR","SQ_INSTS_VMEM_RD","SQ_INSTS_LDS","SQ_INSTS_FLAT","SQ_INSTS_VALU","VALUUtilization","DispatchNs","BeginNs","EndNs","CompleteNs","DurationNs"
0,"gpu_mergesort",0,0,1,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,96395256,3243740,1024,178216,85008,7168,103448,2957980,46,403017737327132,403017743037571,403017743377731,403017743387371,340160
1,"gpu_mergesort",0,0,2,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,84779328,2909401,1024,145520,101446,7168,119906,2639879,45,403017742665921,403017743425731,403017743721731,403017746391570,296000
2,"gpu_mergesort",0,0,3,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,79645610,2741636,1024,129136,109656,7168,128120,2480284,45,403017743030806,403017743763811,403017744019012,403017746207938,255201
3,"gpu_mergesort",0,0,4,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,77380786,2656409,1024,120884,113710,7168,132158,2399271,45,403017743263519,403017744055492,403017744335172,403017745941034,279680
4,"gpu_mergesort",0,0,5,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,76356450,2613248,1024,116736,115712,7168,134144,2358272,45,403017743494412,403017746173576,403017746483656,403017746487171,310080
5,"gpu_mergesort",0,0,6,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75876656,2592256,1024,114688,116736,7168,135168,2338304,45,403017746161787,403017746525576,403017746868937,403017746872457,343361
6,"gpu_mergesort",0,0,7,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75650316,2581760,1024,113664,117248,7168,135680,2328320,45,403017746370590,403017746906857,403017747384298,403017747387543,477441
7,"gpu_mergesort",0,0,8,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75537122,2576512,1024,113152,117504,7168,135936,2323328,45,403017746604753,403017747422698,403017748269900,403017748278835,847202
8,"gpu_mergesort",0,0,9,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75479834,2573888,1024,112896,117632,7168,136064,2320832,45,403017746779475,403017748309740,403017749182381,403017749186387,872641
9,"gpu_mergesort",0,0,10,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75451536,2572576,1024,112768,117696,7168,136128,2319584,45,403017746934417,403017749218861,403017750191663,403017750202980,972802
10,"gpu_mergesort",0,0,11,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75437562,2571920,1024,112704,117728,7168,136160,2318960,45,403017747122950,403017750225903,403017751895826,403017751907343,1669923
11,"gpu_mergesort",0,0,12,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75428998,2571592,1024,112672,117744,7168,136176,2318648,45,403017747277832,403017751928947,403017755143033,403017755180726,3214086
12,"gpu_mergesort",0,0,13,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75424394,2571428,1024,112656,117752,7168,136184,2318492,45,403017747438894,403017755173433,403017761407684,403017761443148,6234251
13,"gpu_mergesort",0,0,14,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75420968,2571304,1024,112648,117754,7168,136186,2318375,45,403017747647327,403017761438084,403017774020828,403017774057113,12582744
14,"gpu_mergesort",0,0,15,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75419548,2571119,1024,112644,117742,7168,136174,2318213,45,403017747814389,403017774050357,403017799360796,403017799403386,25310439
15,"gpu_mergesort",0,0,16,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75418640,4897259,1024,210948,216018,7168,267218,4415019,24,403017747976881,403017799389436,403017846231429,403017846291691,46841993
16,"gpu_mergesort",0,0,17,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75418324,9545605,1024,407556,412586,7168,529322,8604673,12,403017748144493,403017846258846,403017930036550,403017930100320,83777704
17,"gpu_mergesort",0,0,18,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75418184,18698731,1024,800772,805676,7168,1053484,16840484,6,403017748308905,403017930063926,403018078333875,403018078400305,148269949
18,"gpu_mergesort",0,0,19,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75418054,36221773,1024,1587204,1591856,7168,2101808,32528896,3,403017748799732,403018078360385,403018343143899,403018343203849,264783514
19,"gpu_mergesort",0,0,20,9602,9607,32768,32,32768,96,48,72,1701013878,0x0,0x7f043080b9c0,75418133,69445141,1024,3160068,3164240,7168,4198480,62082968,1,403017748957194,403018343170696,403018828618518,403018828673348,485447822


==> data/MS/mergesort.cfm_m1_1.stats.csv <==
"Name","Calls","TotalDurationNs","AverageNs","Percentage"
"gpu_mergesort",20,1083126993,54156349,100.0


==> data/MS/mergesort.hipcc_m1_1.csv <==
"Index","KernelName","gpu-id","queue-id","queue-index","pid","tid","grd","wgr","lds","scr","vgpr","sgpr","fbar","sig","obj","SQ_THREAD_CYCLES_VALU","SQ_ACTIVE_INST_VALU","SQ_WAVES","SQ_INSTS_VMEM_WR","SQ_INSTS_VMEM_RD","SQ_INSTS_LDS","SQ_INSTS_FLAT","SQ_INSTS_VALU","VALUUtilization","DispatchNs","BeginNs","EndNs","CompleteNs","DurationNs"
0,"gpu_mergesort",0,0,1,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,44751437,1611864,1024,65552,65552,0,131104,1325136,43,403015953122607,403015958208451,403015958711971,403015958726461,503520
1,"gpu_mergesort",0,0,2,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,37145078,1382915,1024,65591,73775,0,139366,1112484,41,403015958190904,403015958760771,403015959263811,403015961282854,503040
2,"gpu_mergesort",0,0,3,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,33799355,1252905,1024,65598,74901,0,140499,993716,42,403015958529238,403015959298531,403015959514692,403015961181903,216161
3,"gpu_mergesort",0,0,4,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,32319102,1169993,1024,65568,72061,0,137629,920014,43,403015958732831,403015959546052,403015959858372,403015961184463,312320
4,"gpu_mergesort",0,0,5,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,31638303,1121311,1024,65536,69331,0,134867,877388,44,403015958954224,403015961658535,403015962404296,403015962411989,745761
5,"gpu_mergesort",0,0,6,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,31334036,1095505,1024,65536,67549,0,133085,854900,44,403015961647739,403015962439976,403015962943016,403015962947896,503040
6,"gpu_mergesort",0,0,7,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,31150198,1080932,1024,65536,66580,0,132116,842320,45,403015961807331,403015962978856,403015963568617,403015963574844,589761
7,"gpu_mergesort",0,0,8,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,31058639,1073443,1024,65536,66055,0,131591,835868,45,403015961962923,403015963607017,403015964315818,403015964320454,708801
8,"gpu_mergesort",0,0,9,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,31012081,1069741,1024,65536,65801,0,131337,832676,45,403015962109175,403015964351658,403015965248459,403015965261296,896801
9,"gpu_mergesort",0,0,10,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,30989018,1067810,1024,65536,65658,0,131194,831016,45,403015962261777,403015965279819,403015966472781,403015966484692,1192962
10,"gpu_mergesort",0,0,11,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,30977556,1066897,1024,65536,65597,0,131133,830228,45,403015962409299,403015966506061,403015968701744,403015968737542,2195683
11,"gpu_mergesort",0,0,12,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,30970847,1066423,1024,65536,65563,0,131099,829820,45,403015962602832,403015968735184,403015972922230,403015972959587,4187046
12,"gpu_mergesort",0,0,13,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,30967248,1066192,1024,65535,65548,0,131083,829620,45,403015962812574,403015972952630,403015981325601,403015981363818,8372971
13,"gpu_mergesort",0,0,14,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,30964722,1066021,1024,65529,65533,0,131062,829473,45,403015962967476,403015981355521,403015998348345,403015998389711,16992824
14,"gpu_mergesort",0,0,15,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,30963603,1065915,1024,65520,65527,0,131047,829384,45,403015963190729,403015998378090,403016032841334,403016032905224,34463244
15,"gpu_mergesort",0,0,16,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,30962928,2114257,1024,131011,131049,0,262060,1648378,22,403015963347051,403016032869654,403016095190694,403016095251902,62321040
16,"gpu_mergesort",0,0,17,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,30962671,4208363,1024,261133,262101,0,523234,3283772,11,403015963494833,403016095217868,403016207468885,403016207535175,112251017
17,"gpu_mergesort",0,0,18,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,30962553,8310688,1024,492781,524182,0,1016963,6468719,5,403015963660406,403016207495746,403016405286699,403016405348169,197790953
18,"gpu_mergesort",0,0,19,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,30962459,16046232,1024,799640,1048344,0,1847984,12369507,3,403015963847008,403016405314198,403016733415213,403016733470813,328101015
19,"gpu_mergesort",0,0,20,9534,9539,32768,32,0,0,24,48,0,0x0,0x7fb6c900b9c0,30962496,30422848,1024,1048576,2096680,0,3145256,23076587,1,403015963995090,403016733442168,403017244828232,403017244882832,511386064


==> data/MS/mergesort.hipcc_m1_1.stats.csv <==
"Name","Calls","TotalDurationNs","AverageNs","Percentage"
"gpu_mergesort",20,1284234024,64211701,100.0


==> data/lud/lud_kernel.hip.bf_m1_1.csv <==
Index,KernelName,gpu-id,queue-id,queue-index,pid,tid,grd,wgr,lds,scr,vgpr,sgpr,fbar,sig,obj,SQ_THREAD_CYCLES_VALU,SQ_ACTIVE_INST_VALU,SQ_WAVES,SQ_INSTS_VMEM_WR,SQ_INSTS_VMEM_RD,SQ_INSTS_LDS,SQ_INSTS_FLAT,SQ_INSTS_VALU,VALUUtilization,DispatchNs,BeginNs,EndNs,CompleteNs,DurationNs,,,,
0,lud_perimeter,0,0,1,95676,95681,16368,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8879640,605616,1023,8184,12276,141174,20460,558558,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,229760,,vmem,4190208,
1,lud_perimeter,0,0,2,95676,95681,16352,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8870960,605024,1022,8176,12264,141036,20440,558012,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,226560,,,6285312,10475520
2,lud_perimeter,0,0,3,95676,95681,16336,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8862280,604432,1021,8168,12252,140898,20420,557466,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,255040,,lds,72281088,
3,lud_perimeter,0,0,4,95676,95681,16320,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8853600,603840,1020,8160,12240,140760,20400,556920,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,221440,,flat,10475520,
4,lud_perimeter,0,0,5,95676,95681,16304,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8844920,603248,1019,8152,12228,140622,20380,556374,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,224480,,,,
5,lud_perimeter,0,0,6,95676,95681,16288,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8836240,602656,1018,8144,12216,140484,20360,555828,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,218561,,,,
6,lud_perimeter,0,0,7,95676,95681,16272,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8827560,602064,1017,8136,12204,140346,20340,555282,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,135840,,,,
7,lud_perimeter,0,0,8,95676,95681,16256,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8818880,601472,1016,8128,12192,140208,20320,554736,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,136160,,,,
8,lud_perimeter,0,0,9,95676,95681,16240,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8810200,600880,1015,8120,12180,140070,20300,554190,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,134720,,,,
9,lud_perimeter,0,0,10,95676,95681,16224,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8801520,600288,1014,8112,12168,139932,20280,553644,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,135040,,,,
10,lud_perimeter,0,0,11,95676,95681,16208,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8792840,599696,1013,8104,12156,139794,20260,553098,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,133600,,,,
11,lud_perimeter,0,0,12,95676,95681,16192,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8784160,599104,1012,8096,12144,139656,20240,552552,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,134080,,,,
12,lud_perimeter,0,0,13,95676,95681,16176,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8775480,598512,1011,8088,12132,139518,20220,552006,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132160,,,,
13,lud_perimeter,0,0,14,95676,95681,16160,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8766800,597920,1010,8080,12120,139380,20200,551460,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,133760,,,,
14,lud_perimeter,0,0,15,95676,95681,16144,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8758120,597328,1009,8072,12108,139242,20180,550914,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,133441,,,,
15,lud_perimeter,0,0,16,95676,95681,16128,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8749440,596736,1008,8064,12096,139104,20160,550368,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132480,,,,
16,lud_perimeter,0,0,17,95676,95681,16112,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8740760,596144,1007,8056,12084,138966,20140,549822,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132640,,,,
17,lud_perimeter,0,0,18,95676,95681,16096,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8732080,595552,1006,8048,12072,138828,20120,549276,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132480,,,,
18,lud_perimeter,0,0,19,95676,95681,16080,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8723400,594960,1005,8040,12060,138690,20100,548730,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132000,,,,
19,lud_perimeter,0,0,20,95676,95681,16064,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8714720,594368,1004,8032,12048,138552,20080,548184,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132480,,,,
20,lud_perimeter,0,0,21,95676,95681,16048,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8706040,593776,1003,8024,12036,138414,20060,547638,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,131680,,,,
21,lud_perimeter,0,0,22,95676,95681,16032,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8697360,593184,1002,8016,12024,138276,20040,547092,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132640,,,,
22,lud_perimeter,0,0,23,95676,95681,16016,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8688680,592592,1001,8008,12012,138138,20020,546546,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132320,,,,
23,lud_perimeter,0,0,24,95676,95681,16000,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8680000,592000,1000,8000,12000,138000,20000,546000,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,131681,,,,
24,lud_perimeter,0,0,25,95676,95681,15984,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8671320,591408,999,7992,11988,137862,19980,545454,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,133120,,,,
25,lud_perimeter,0,0,26,95676,95681,15968,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8662640,590816,998,7984,11976,137724,19960,544908,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,134400,,,,
26,lud_perimeter,0,0,27,95676,95681,15952,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8653960,590224,997,7976,11964,137586,19940,544362,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,131520,,,,
27,lud_perimeter,0,0,28,95676,95681,15936,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8645280,589632,996,7968,11952,137448,19920,543816,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,135040,,,,
28,lud_perimeter,0,0,29,95676,95681,15920,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8636600,589040,995,7960,11940,137310,19900,543270,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,131200,,,,
29,lud_perimeter,0,0,30,95676,95681,15904,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8627920,588448,994,7952,11928,137172,19880,542724,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,130720,,,,
30,lud_perimeter,0,0,31,95676,95681,15888,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8619240,587856,993,7944,11916,137034,19860,542178,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,129920,,,,
31,lud_perimeter,0,0,32,95676,95681,15872,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8610560,587264,992,7936,11904,136896,19840,541632,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,129920,,,,
32,lud_perimeter,0,0,33,95676,95681,15856,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8601880,586672,991,7928,11892,136758,19820,541086,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,135520,,,,
33,lud_perimeter,0,0,34,95676,95681,15840,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8593200,586080,990,7920,11880,136620,19800,540540,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132480,,,,
34,lud_perimeter,0,0,35,95676,95681,15824,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8584520,585488,989,7912,11868,136482,19780,539994,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,134080,,,,
35,lud_perimeter,0,0,36,95676,95681,15808,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8575840,584896,988,7904,11856,136344,19760,539448,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,133120,,,,
36,lud_perimeter,0,0,37,95676,95681,15792,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8567160,584304,987,7896,11844,136206,19740,538902,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,134720,,,,
37,lud_perimeter,0,0,38,95676,95681,15776,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8558480,583712,986,7888,11832,136068,19720,538356,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,131840,,,,
38,lud_perimeter,0,0,39,95676,95681,15760,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8549800,583120,985,7880,11820,135930,19700,537810,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,130080,,,,
39,lud_perimeter,0,0,40,95676,95681,15744,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8541120,582528,984,7872,11808,135792,19680,537264,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,128800,,,,
40,lud_perimeter,0,0,41,95676,95681,15728,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8532440,581936,983,7864,11796,135654,19660,536718,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,133120,,,,
41,lud_perimeter,0,0,42,95676,95681,15712,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8523760,581344,982,7856,11784,135516,19640,536172,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,129600,,,,
42,lud_perimeter,0,0,43,95676,95681,15696,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8515080,580752,981,7848,11772,135378,19620,535626,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,131201,,,,
43,lud_perimeter,0,0,44,95676,95681,15680,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8506400,580160,980,7840,11760,135240,19600,535080,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,128160,,,,
44,lud_perimeter,0,0,45,95676,95681,15664,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8497720,579568,979,7832,11748,135102,19580,534534,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,138720,,,,
45,lud_perimeter,0,0,46,95676,95681,15648,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8489040,578976,978,7824,11736,134964,19560,533988,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,130560,,,,
46,lud_perimeter,0,0,47,95676,95681,15632,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8480360,578384,977,7816,11724,134826,19540,533442,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,130080,,,,
47,lud_perimeter,0,0,48,95676,95681,15616,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8471680,577792,976,7808,11712,134688,19520,532896,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,127040,,,,
48,lud_perimeter,0,0,49,95676,95681,15600,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8463000,577200,975,7800,11700,134550,19500,532350,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132320,,,,
49,lud_perimeter,0,0,50,95676,95681,15584,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8454320,576608,974,7792,11688,134412,19480,531804,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,127200,,,,
50,lud_perimeter,0,0,51,95676,95681,15568,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8445640,576016,973,7784,11676,134274,19460,531258,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,128320,,,,
51,lud_perimeter,0,0,52,95676,95681,15552,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8436960,575424,972,7776,11664,134136,19440,530712,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,126880,,,,
52,lud_perimeter,0,0,53,95676,95681,15536,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8428280,574832,971,7768,11652,133998,19420,530166,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,134080,,,,
53,lud_perimeter,0,0,54,95676,95681,15520,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8419600,574240,970,7760,11640,133860,19400,529620,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132320,,,,
54,lud_perimeter,0,0,55,95676,95681,15504,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8410920,573648,969,7752,11628,133722,19380,529074,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132320,,,,
55,lud_perimeter,0,0,56,95676,95681,15488,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8402240,573056,968,7744,11616,133584,19360,528528,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,126720,,,,
56,lud_perimeter,0,0,57,95676,95681,15472,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8393560,572464,967,7736,11604,133446,19340,527982,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,126080,,,,
57,lud_perimeter,0,0,58,95676,95681,15456,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8384880,571872,966,7728,11592,133308,19320,527436,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,129440,,,,
58,lud_perimeter,0,0,59,95676,95681,15440,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8376200,571280,965,7720,11580,133170,19300,526890,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132000,,,,
59,lud_perimeter,0,0,60,95676,95681,15424,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8367520,570688,964,7712,11568,133032,19280,526344,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,133600,,,,
60,lud_perimeter,0,0,61,95676,95681,15408,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8358840,570096,963,7704,11556,132894,19260,525798,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,129920,,,,
61,lud_perimeter,0,0,62,95676,95681,15392,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8350160,569504,962,7696,11544,132756,19240,525252,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,124160,,,,
62,lud_perimeter,0,0,63,95676,95681,15376,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8341480,568912,961,7688,11532,132618,19220,524706,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,130400,,,,
63,lud_perimeter,0,0,64,95676,95681,15360,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8332800,568320,960,7680,11520,132480,19200,524160,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,129920,,,,
64,lud_perimeter,0,0,65,95676,95681,15344,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8324120,567728,959,7672,11508,132342,19180,523614,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,126400,,,,
65,lud_perimeter,0,0,66,95676,95681,15328,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8315440,567136,958,7664,11496,132204,19160,523068,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,130400,,,,
66,lud_perimeter,0,0,67,95676,95681,15312,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8306760,566544,957,7656,11484,132066,19140,522522,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,132160,,,,
67,lud_perimeter,0,0,68,95676,95681,15296,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8298080,565952,956,7648,11472,131928,19120,521976,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,125440,,,,
68,lud_perimeter,0,0,69,95676,95681,15280,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8289400,565360,955,7640,11460,131790,19100,521430,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,124480,,,,
69,lud_perimeter,0,0,70,95676,95681,15264,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8280720,564768,954,7632,11448,131652,19080,520884,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,124160,,,,
70,lud_perimeter,0,0,71,95676,95681,15248,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8272040,564176,953,7624,11436,131514,19060,520338,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,125120,,,,
71,lud_perimeter,0,0,72,95676,95681,15232,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8263360,563584,952,7616,11424,131376,19040,519792,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,124160,,,,
72,lud_perimeter,0,0,73,95676,95681,15216,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8254680,562992,951,7608,11412,131238,19020,519246,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,128640,,,,
73,lud_perimeter,0,0,74,95676,95681,15200,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8246000,562400,950,7600,11400,131100,19000,518700,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,129760,,,,
74,lud_perimeter,0,0,75,95676,95681,15184,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8237320,561808,949,7592,11388,130962,18980,518154,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,125760,,,,
75,lud_perimeter,0,0,76,95676,95681,15168,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8228640,561216,948,7584,11376,130824,18960,517608,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,127040,,,,
76,lud_perimeter,0,0,77,95676,95681,15152,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8219960,560624,947,7576,11364,130686,18940,517062,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,126720,,,,
77,lud_perimeter,0,0,78,95676,95681,15136,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8211280,560032,946,7568,11352,130548,18920,516516,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,121920,,,,
78,lud_perimeter,0,0,79,95676,95681,15120,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8202600,559440,945,7560,11340,130410,18900,515970,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,123681,,,,
79,lud_perimeter,0,0,80,95676,95681,15104,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8193920,558848,944,7552,11328,130272,18880,515424,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,126400,,,,
80,lud_perimeter,0,0,81,95676,95681,15088,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8185240,558256,943,7544,11316,130134,18860,514878,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,126880,,,,
81,lud_perimeter,0,0,82,95676,95681,15072,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8176560,557664,942,7536,11304,129996,18840,514332,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,126880,,,,
82,lud_perimeter,0,0,83,95676,95681,15056,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8167880,557072,941,7528,11292,129858,18820,513786,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,120960,,,,
83,lud_perimeter,0,0,84,95676,95681,15040,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8159200,556480,940,7520,11280,129720,18800,513240,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,124640,,,,
84,lud_perimeter,0,0,85,95676,95681,15024,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8150520,555888,939,7512,11268,129582,18780,512694,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,122560,,,,
85,lud_perimeter,0,0,86,95676,95681,15008,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8141840,555296,938,7504,11256,129444,18760,512148,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,125120,,,,
86,lud_perimeter,0,0,87,95676,95681,14992,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8133160,554704,937,7496,11244,129306,18740,511602,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,122880,,,,
87,lud_perimeter,0,0,88,95676,95681,14976,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8124480,554112,936,7488,11232,129168,18720,511056,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,120801,,,,
88,lud_perimeter,0,0,89,95676,95681,14960,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8115800,553520,935,7480,11220,129030,18700,510510,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,128960,,,,
89,lud_perimeter,0,0,90,95676,95681,14944,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8107120,552928,934,7472,11208,128892,18680,509964,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,122080,,,,
90,lud_perimeter,0,0,91,95676,95681,14928,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8098440,552336,933,7464,11196,128754,18660,509418,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,122400,,,,
91,lud_perimeter,0,0,92,95676,95681,14912,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8089760,551744,932,7456,11184,128616,18640,508872,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,123040,,,,
92,lud_perimeter,0,0,93,95676,95681,14896,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8081080,551152,931,7448,11172,128478,18620,508326,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,124800,,,,
93,lud_perimeter,0,0,94,95676,95681,14880,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8072400,550560,930,7440,11160,128340,18600,507780,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,121280,,,,
94,lud_perimeter,0,0,95,95676,95681,14864,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8063720,549968,929,7432,11148,128202,18580,507234,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,122560,,,,
95,lud_perimeter,0,0,96,95676,95681,14848,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8055040,549376,928,7424,11136,128064,18560,506688,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,124480,,,,
96,lud_perimeter,0,0,97,95676,95681,14832,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8046360,548784,927,7416,11124,127926,18540,506142,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,124961,,,,
97,lud_perimeter,0,0,98,95676,95681,14816,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8037680,548192,926,7408,11112,127788,18520,505596,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,125280,,,,
98,lud_perimeter,0,0,99,95676,95681,14800,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8029000,547600,925,7400,11100,127650,18500,505050,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,126080,,,,
99,lud_perimeter,0,0,100,95676,95681,14784,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8020320,547008,924,7392,11088,127512,18480,504504,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,122720,,,,
100,lud_perimeter,0,0,101,95676,95681,14768,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8011640,546416,923,7384,11076,127374,18460,503958,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,119200,,,,
101,lud_perimeter,0,0,102,95676,95681,14752,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8002960,545824,922,7376,11064,127236,18440,503412,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,124800,,,,
102,lud_perimeter,0,0,103,95676,95681,14736,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7994280,545232,921,7368,11052,127098,18420,502866,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,120320,,,,
103,lud_perimeter,0,0,104,95676,95681,14720,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7985600,544640,920,7360,11040,126960,18400,502320,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,120480,,,,
104,lud_perimeter,0,0,105,95676,95681,14704,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7976920,544048,919,7352,11028,126822,18380,501774,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,120000,,,,
105,lud_perimeter,0,0,106,95676,95681,14688,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7968240,543456,918,7344,11016,126684,18360,501228,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,125441,,,,
106,lud_perimeter,0,0,107,95676,95681,14672,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7959560,542864,917,7336,11004,126546,18340,500682,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,120000,,,,
107,lud_perimeter,0,0,108,95676,95681,14656,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7950880,542272,916,7328,10992,126408,18320,500136,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,122240,,,,
108,lud_perimeter,0,0,109,95676,95681,14640,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7942200,541680,915,7320,10980,126270,18300,499590,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,122400,,,,
109,lud_perimeter,0,0,110,95676,95681,14624,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7933520,541088,914,7312,10968,126132,18280,499044,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,116320,,,,
110,lud_perimeter,0,0,111,95676,95681,14608,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7924840,540496,913,7304,10956,125994,18260,498498,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,122560,,,,
111,lud_perimeter,0,0,112,95676,95681,14592,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7916160,539904,912,7296,10944,125856,18240,497952,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,115680,,,,
112,lud_perimeter,0,0,113,95676,95681,14576,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7907480,539312,911,7288,10932,125718,18220,497406,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,117280,,,,
113,lud_perimeter,0,0,114,95676,95681,14560,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7898800,538720,910,7280,10920,125580,18200,496860,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,119040,,,,
114,lud_perimeter,0,0,115,95676,95681,14544,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7890120,538128,909,7272,10908,125442,18180,496314,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,118240,,,,
115,lud_perimeter,0,0,116,95676,95681,14528,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7881440,537536,908,7264,10896,125304,18160,495768,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,121120,,,,
116,lud_perimeter,0,0,117,95676,95681,14512,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7872760,536944,907,7256,10884,125166,18140,495222,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,121760,,,,
117,lud_perimeter,0,0,118,95676,95681,14496,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7864080,536352,906,7248,10872,125028,18120,494676,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,120640,,,,
118,lud_perimeter,0,0,119,95676,95681,14480,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7855400,535760,905,7240,10860,124890,18100,494130,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,122080,,,,
119,lud_perimeter,0,0,120,95676,95681,14464,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7846720,535168,904,7232,10848,124752,18080,493584,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,118400,,,,
120,lud_perimeter,0,0,121,95676,95681,14448,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7838040,534576,903,7224,10836,124614,18060,493038,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,117440,,,,
121,lud_perimeter,0,0,122,95676,95681,14432,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7829360,533984,902,7216,10824,124476,18040,492492,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,117440,,,,
122,lud_perimeter,0,0,123,95676,95681,14416,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7820680,533392,901,7208,10812,124338,18020,491946,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,120160,,,,
123,lud_perimeter,0,0,124,95676,95681,14400,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7812000,532800,900,7200,10800,124200,18000,491400,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,122080,,,,
124,lud_perimeter,0,0,125,95676,95681,14384,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7803320,532208,899,7192,10788,124062,17980,490854,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,115840,,,,
125,lud_perimeter,0,0,126,95676,95681,14368,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7794640,531616,898,7184,10776,123924,17960,490308,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,119520,,,,
126,lud_perimeter,0,0,127,95676,95681,14352,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7785960,531024,897,7176,10764,123786,17940,489762,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,117280,,,,
127,lud_perimeter,0,0,128,95676,95681,14336,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7777280,530432,896,7168,10752,123648,17920,489216,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,117600,,,,
128,lud_perimeter,0,0,129,95676,95681,14320,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7768600,529840,895,7160,10740,123510,17900,488670,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,115680,,,,
129,lud_perimeter,0,0,130,95676,95681,14304,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7759920,529248,894,7152,10728,123372,17880,488124,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,116480,,,,
130,lud_perimeter,0,0,131,95676,95681,14288,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7751240,528656,893,7144,10716,123234,17860,487578,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,114560,,,,
131,lud_perimeter,0,0,132,95676,95681,14272,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7742560,528064,892,7136,10704,123096,17840,487032,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,119040,,,,
132,lud_perimeter,0,0,133,95676,95681,14256,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7733880,527472,891,7128,10692,122958,17820,486486,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,118240,,,,
133,lud_perimeter,0,0,134,95676,95681,14240,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7725200,526880,890,7120,10680,122820,17800,485940,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,117761,,,,
134,lud_perimeter,0,0,135,95676,95681,14224,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7716520,526288,889,7112,10668,122682,17780,485394,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,117920,,,,
135,lud_perimeter,0,0,136,95676,95681,14208,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7707840,525696,888,7104,10656,122544,17760,484848,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,113760,,,,
136,lud_perimeter,0,0,137,95676,95681,14192,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7699160,525104,887,7096,10644,122406,17740,484302,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,112160,,,,
137,lud_perimeter,0,0,138,95676,95681,14176,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7690480,524512,886,7088,10632,122268,17720,483756,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,115680,,,,
138,lud_perimeter,0,0,139,95676,95681,14160,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7681800,523920,885,7080,10620,122130,17700,483210,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,118880,,,,
139,lud_perimeter,0,0,140,95676,95681,14144,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7673120,523328,884,7072,10608,121992,17680,482664,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,113920,,,,
140,lud_perimeter,0,0,141,95676,95681,14128,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7664440,522736,883,7064,10596,121854,17660,482118,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,116480,,,,
141,lud_perimeter,0,0,142,95676,95681,14112,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7655760,522144,882,7056,10584,121716,17640,481572,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,112160,,,,
142,lud_perimeter,0,0,143,95676,95681,14096,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7647080,521552,881,7048,10572,121578,17620,481026,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,110401,,,,
143,lud_perimeter,0,0,144,95676,95681,14080,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7638400,520960,880,7040,10560,121440,17600,480480,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,115680,,,,
144,lud_perimeter,0,0,145,95676,95681,14064,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7629720,520368,879,7032,10548,121302,17580,479934,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,110720,,,,
145,lud_perimeter,0,0,146,95676,95681,14048,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7621040,519776,878,7024,10536,121164,17560,479388,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,116320,,,,
146,lud_perimeter,0,0,147,95676,95681,14032,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7612360,519184,877,7016,10524,121026,17540,478842,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,115040,,,,
147,lud_perimeter,0,0,148,95676,95681,14016,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7603680,518592,876,7008,10512,120888,17520,478296,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,109280,,,,
148,lud_perimeter,0,0,149,95676,95681,14000,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7595000,518000,875,7000,10500,120750,17500,477750,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,110400,,,,
149,lud_perimeter,0,0,150,95676,95681,13984,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7586320,517408,874,6992,10488,120612,17480,477204,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,109600,,,,
150,lud_perimeter,0,0,151,95676,95681,13968,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7577640,516816,873,6984,10476,120474,17460,476658,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,110240,,,,
151,lud_perimeter,0,0,152,95676,95681,13952,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7568960,516224,872,6976,10464,120336,17440,476112,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,109280,,,,
152,lud_perimeter,0,0,153,95676,95681,13936,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7560280,515632,871,6968,10452,120198,17420,475566,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,115041,,,,
153,lud_perimeter,0,0,154,95676,95681,13920,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7551600,515040,870,6960,10440,120060,17400,475020,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,112320,,,,
154,lud_perimeter,0,0,155,95676,95681,13904,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7542920,514448,869,6952,10428,119922,17380,474474,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,113920,,,,
155,lud_perimeter,0,0,156,95676,95681,13888,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7534240,513856,868,6944,10416,119784,17360,473928,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,112160,,,,
156,lud_perimeter,0,0,157,95676,95681,13872,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7525560,513264,867,6936,10404,119646,17340,473382,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,111840,,,,
157,lud_perimeter,0,0,158,95676,95681,13856,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7516880,512672,866,6928,10392,119508,17320,472836,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,109440,,,,
158,lud_perimeter,0,0,159,95676,95681,13840,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7508200,512080,865,6920,10380,119370,17300,472290,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,111520,,,,
159,lud_perimeter,0,0,160,95676,95681,13824,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7499520,511488,864,6912,10368,119232,17280,471744,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,109440,,,,
160,lud_perimeter,0,0,161,95676,95681,13808,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7490840,510896,863,6904,10356,119094,17260,471198,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,111360,,,,
161,lud_perimeter,0,0,162,95676,95681,13792,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7482160,510304,862,6896,10344,118956,17240,470652,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,110080,,,,
162,lud_perimeter,0,0,163,95676,95681,13776,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7473480,509712,861,6888,10332,118818,17220,470106,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,108800,,,,
163,lud_perimeter,0,0,164,95676,95681,13760,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7464800,509120,860,6880,10320,118680,17200,469560,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,113280,,,,
164,lud_perimeter,0,0,165,95676,95681,13744,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7456120,508528,859,6872,10308,118542,17180,469014,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,109760,,,,
165,lud_perimeter,0,0,166,95676,95681,13728,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7447440,507936,858,6864,10296,118404,17160,468468,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,107680,,,,
166,lud_perimeter,0,0,167,95676,95681,13712,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7438760,507344,857,6856,10284,118266,17140,467922,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,107680,,,,
167,lud_perimeter,0,0,168,95676,95681,13696,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7430080,506752,856,6848,10272,118128,17120,467376,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,110560,,,,
168,lud_perimeter,0,0,169,95676,95681,13680,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7421400,506160,855,6840,10260,117990,17100,466830,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,110880,,,,
169,lud_perimeter,0,0,170,95676,95681,13664,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7412720,505568,854,6832,10248,117852,17080,466284,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,114720,,,,
170,lud_perimeter,0,0,171,95676,95681,13648,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7404040,504976,853,6824,10236,117714,17060,465738,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,109120,,,,
171,lud_perimeter,0,0,172,95676,95681,13632,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7395360,504384,852,6816,10224,117576,17040,465192,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,109441,,,,
172,lud_perimeter,0,0,173,95676,95681,13616,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7386680,503792,851,6808,10212,117438,17020,464646,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,108320,,,,
173,lud_perimeter,0,0,174,95676,95681,13600,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7378000,503200,850,6800,10200,117300,17000,464100,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,111040,,,,
174,lud_perimeter,0,0,175,95676,95681,13584,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7369320,502608,849,6792,10188,117162,16980,463554,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,108800,,,,
175,lud_perimeter,0,0,176,95676,95681,13568,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7360640,502016,848,6784,10176,117024,16960,463008,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,106400,,,,
176,lud_perimeter,0,0,177,95676,95681,13552,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7351960,501424,847,6776,10164,116886,16940,462462,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,106400,,,,
177,lud_perimeter,0,0,178,95676,95681,13536,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7343280,500832,846,6768,10152,116748,16920,461916,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,110720,,,,
178,lud_perimeter,0,0,179,95676,95681,13520,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7334600,500240,845,6760,10140,116610,16900,461370,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,108160,,,,
179,lud_perimeter,0,0,180,95676,95681,13504,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7325920,499648,844,6752,10128,116472,16880,460824,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,108960,,,,
180,lud_perimeter,0,0,181,95676,95681,13488,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7317240,499056,843,6744,10116,116334,16860,460278,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,106080,,,,
181,lud_perimeter,0,0,182,95676,95681,13472,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7308560,498464,842,6736,10104,116196,16840,459732,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,105601,,,,
182,lud_perimeter,0,0,183,95676,95681,13456,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7299880,497872,841,6728,10092,116058,16820,459186,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,104960,,,,
183,lud_perimeter,0,0,184,95676,95681,13440,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7291200,497280,840,6720,10080,115920,16800,458640,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,105920,,,,
184,lud_perimeter,0,0,185,95676,95681,13424,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7282520,496688,839,6712,10068,115782,16780,458094,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,108320,,,,
185,lud_perimeter,0,0,186,95676,95681,13408,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7273840,496096,838,6704,10056,115644,16760,457548,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,106720,,,,
186,lud_perimeter,0,0,187,95676,95681,13392,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7265160,495504,837,6696,10044,115506,16740,457002,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,108800,,,,
187,lud_perimeter,0,0,188,95676,95681,13376,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7256480,494912,836,6688,10032,115368,16720,456456,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,104480,,,,
188,lud_perimeter,0,0,189,95676,95681,13360,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7247800,494320,835,6680,10020,115230,16700,455910,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,108960,,,,
189,lud_perimeter,0,0,190,95676,95681,13344,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7239120,493728,834,6672,10008,115092,16680,455364,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,104640,,,,
190,lud_perimeter,0,0,191,95676,95681,13328,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7230440,493136,833,6664,9996,114954,16660,454818,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,106720,,,,
191,lud_perimeter,0,0,192,95676,95681,13312,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7221760,492544,832,6656,9984,114816,16640,454272,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,106880,,,,
192,lud_perimeter,0,0,193,95676,95681,13296,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7213080,491952,831,6648,9972,114678,16620,453726,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,109440,,,,
193,lud_perimeter,0,0,194,95676,95681,13280,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7204400,491360,830,6640,9960,114540,16600,453180,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,105440,,,,
194,lud_perimeter,0,0,195,95676,95681,13264,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7195720,490768,829,6632,9948,114402,16580,452634,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,106560,,,,
195,lud_perimeter,0,0,196,95676,95681,13248,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7187040,490176,828,6624,9936,114264,16560,452088,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,104320,,,,
196,lud_perimeter,0,0,197,95676,95681,13232,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7178360,489584,827,6616,9924,114126,16540,451542,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,102560,,,,
197,lud_perimeter,0,0,198,95676,95681,13216,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7169680,488992,826,6608,9912,113988,16520,450996,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,105280,,,,
198,lud_perimeter,0,0,199,95676,95681,13200,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7161000,488400,825,6600,9900,113850,16500,450450,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,105440,,,,
199,lud_perimeter,0,0,200,95676,95681,13184,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7152320,487808,824,6592,9888,113712,16480,449904,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,107040,,,,
200,lud_perimeter,0,0,201,95676,95681,13168,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7143640,487216,823,6584,9876,113574,16460,449358,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,103361,,,,
201,lud_perimeter,0,0,202,95676,95681,13152,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7134960,486624,822,6576,9864,113436,16440,448812,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,107360,,,,
202,lud_perimeter,0,0,203,95676,95681,13136,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7126280,486032,821,6568,9852,113298,16420,448266,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,104800,,,,
203,lud_perimeter,0,0,204,95676,95681,13120,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7117600,485440,820,6560,9840,113160,16400,447720,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,104320,,,,
204,lud_perimeter,0,0,205,95676,95681,13104,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7108920,484848,819,6552,9828,113022,16380,447174,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,107360,,,,
205,lud_perimeter,0,0,206,95676,95681,13088,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7100240,484256,818,6544,9816,112884,16360,446628,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,102400,,,,
206,lud_perimeter,0,0,207,95676,95681,13072,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7091560,483664,817,6536,9804,112746,16340,446082,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,104640,,,,
207,lud_perimeter,0,0,208,95676,95681,13056,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7082880,483072,816,6528,9792,112608,16320,445536,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,103360,,,,
208,lud_perimeter,0,0,209,95676,95681,13040,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7074200,482480,815,6520,9780,112470,16300,444990,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,102240,,,,
209,lud_perimeter,0,0,210,95676,95681,13024,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7065520,481888,814,6512,9768,112332,16280,444444,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,104640,,,,
210,lud_perimeter,0,0,211,95676,95681,13008,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7056840,481296,813,6504,9756,112194,16260,443898,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,100001,,,,
211,lud_perimeter,0,0,212,95676,95681,12992,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7048160,480704,812,6496,9744,112056,16240,443352,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,103200,,,,
212,lud_perimeter,0,0,213,95676,95681,12976,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7039480,480112,811,6488,9732,111918,16220,442806,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,100960,,,,
213,lud_perimeter,0,0,214,95676,95681,12960,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7030800,479520,810,6480,9720,111780,16200,442260,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,103680,,,,
214,lud_perimeter,0,0,215,95676,95681,12944,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7022120,478928,809,6472,9708,111642,16180,441714,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,103680,,,,
215,lud_perimeter,0,0,216,95676,95681,12928,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7013440,478336,808,6464,9696,111504,16160,441168,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,101600,,,,
216,lud_perimeter,0,0,217,95676,95681,12912,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,7004760,477744,807,6456,9684,111366,16140,440622,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,102560,,,,
217,lud_perimeter,0,0,218,95676,95681,12896,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6996080,477152,806,6448,9672,111228,16120,440076,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,102880,,,,
218,lud_perimeter,0,0,219,95676,95681,12880,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6987400,476560,805,6440,9660,111090,16100,439530,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,101440,,,,
219,lud_perimeter,0,0,220,95676,95681,12864,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6978720,475968,804,6432,9648,110952,16080,438984,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,103200,,,,
220,lud_perimeter,0,0,221,95676,95681,12848,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6970040,475376,803,6424,9636,110814,16060,438438,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,100801,,,,
221,lud_perimeter,0,0,222,95676,95681,12832,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6961360,474784,802,6416,9624,110676,16040,437892,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,98400,,,,
222,lud_perimeter,0,0,223,95676,95681,12816,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6952680,474192,801,6408,9612,110538,16020,437346,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,104160,,,,
223,lud_perimeter,0,0,224,95676,95681,12800,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6944000,473600,800,6400,9600,110400,16000,436800,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,98880,,,,
224,lud_perimeter,0,0,225,95676,95681,12784,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6935320,473008,799,6392,9588,110262,15980,436254,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,101920,,,,
225,lud_perimeter,0,0,226,95676,95681,12768,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6926640,472416,798,6384,9576,110124,15960,435708,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,99520,,,,
226,lud_perimeter,0,0,227,95676,95681,12752,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6917960,471824,797,6376,9564,109986,15940,435162,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,99840,,,,
227,lud_perimeter,0,0,228,95676,95681,12736,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6909280,471232,796,6368,9552,109848,15920,434616,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,100160,,,,
228,lud_perimeter,0,0,229,95676,95681,12720,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6900600,470640,795,6360,9540,109710,15900,434070,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,101280,,,,
229,lud_perimeter,0,0,230,95676,95681,12704,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6891920,470048,794,6352,9528,109572,15880,433524,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,100160,,,,
230,lud_perimeter,0,0,231,95676,95681,12688,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6883240,469456,793,6344,9516,109434,15860,432978,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,101121,,,,
231,lud_perimeter,0,0,232,95676,95681,12672,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6874560,468864,792,6336,9504,109296,15840,432432,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,100000,,,,
232,lud_perimeter,0,0,233,95676,95681,12656,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6865880,468272,791,6328,9492,109158,15820,431886,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,98880,,,,
233,lud_perimeter,0,0,234,95676,95681,12640,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6857200,467680,790,6320,9480,109020,15800,431340,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,101120,,,,
234,lud_perimeter,0,0,235,95676,95681,12624,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6848520,467088,789,6312,9468,108882,15780,430794,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,101120,,,,
235,lud_perimeter,0,0,236,95676,95681,12608,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6839840,466496,788,6304,9456,108744,15760,430248,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,99360,,,,
236,lud_perimeter,0,0,237,95676,95681,12592,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6831160,465904,787,6296,9444,108606,15740,429702,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,98080,,,,
237,lud_perimeter,0,0,238,95676,95681,12576,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6822480,465312,786,6288,9432,108468,15720,429156,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,97600,,,,
238,lud_perimeter,0,0,239,95676,95681,12560,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6813800,464720,785,6280,9420,108330,15700,428610,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,99040,,,,
239,lud_perimeter,0,0,240,95676,95681,12544,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6805120,464128,784,6272,9408,108192,15680,428064,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,98400,,,,
240,lud_perimeter,0,0,241,95676,95681,12528,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6796440,463536,783,6264,9396,108054,15660,427518,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,100161,,,,
241,lud_perimeter,0,0,242,95676,95681,12512,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6787760,462944,782,6256,9384,107916,15640,426972,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,103200,,,,
242,lud_perimeter,0,0,243,95676,95681,12496,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6779080,462352,781,6248,9372,107778,15620,426426,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,100320,,,,
243,lud_perimeter,0,0,244,95676,95681,12480,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6770400,461760,780,6240,9360,107640,15600,425880,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,101120,,,,
244,lud_perimeter,0,0,245,95676,95681,12464,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6761720,461168,779,6232,9348,107502,15580,425334,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,100800,,,,
245,lud_perimeter,0,0,246,95676,95681,12448,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6753040,460576,778,6224,9336,107364,15560,424788,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,101760,,,,
246,lud_perimeter,0,0,247,95676,95681,12432,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6744360,459984,777,6216,9324,107226,15540,424242,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,100000,,,,
247,lud_perimeter,0,0,248,95676,95681,12416,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6735680,459392,776,6208,9312,107088,15520,423696,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,96960,,,,
248,lud_perimeter,0,0,249,95676,95681,12400,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6727000,458800,775,6200,9300,106950,15500,423150,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,96960,,,,
249,lud_perimeter,0,0,250,95676,95681,12384,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6718320,458208,774,6192,9288,106812,15480,422604,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,97120,,,,
250,lud_perimeter,0,0,251,95676,95681,12368,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6709640,457616,773,6184,9276,106674,15460,422058,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,97121,,,,
251,lud_perimeter,0,0,252,95676,95681,12352,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6700960,457024,772,6176,9264,106536,15440,421512,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,96480,,,,
252,lud_perimeter,0,0,253,95676,95681,12336,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6692280,456432,771,6168,9252,106398,15420,420966,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,99040,,,,
253,lud_perimeter,0,0,254,95676,95681,12320,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6683600,455840,770,6160,9240,106260,15400,420420,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,94560,,,,
254,lud_perimeter,0,0,255,95676,95681,12304,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6674920,455248,769,6152,9228,106122,15380,419874,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,96320,,,,
255,lud_perimeter,0,0,256,95676,95681,12288,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6666240,454656,768,6144,9216,105984,15360,419328,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,96160,,,,
256,lud_perimeter,0,0,257,95676,95681,12272,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6657560,454064,767,6136,9204,105846,15340,418782,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,95200,,,,
257,lud_perimeter,0,0,258,95676,95681,12256,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6648880,453472,766,6128,9192,105708,15320,418236,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,94720,,,,
258,lud_perimeter,0,0,259,95676,95681,12240,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6640200,452880,765,6120,9180,105570,15300,417690,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,96480,,,,
259,lud_perimeter,0,0,260,95676,95681,12224,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6631520,452288,764,6112,9168,105432,15280,417144,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,94720,,,,
260,lud_perimeter,0,0,261,95676,95681,12208,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6622840,451696,763,6104,9156,105294,15260,416598,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,94881,,,,
261,lud_perimeter,0,0,262,95676,95681,12192,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6614160,451104,762,6096,9144,105156,15240,416052,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,92640,,,,
262,lud_perimeter,0,0,263,95676,95681,12176,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6605480,450512,761,6088,9132,105018,15220,415506,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,95040,,,,
263,lud_perimeter,0,0,264,95676,95681,12160,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6596800,449920,760,6080,9120,104880,15200,414960,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,92800,,,,
264,lud_perimeter,0,0,265,95676,95681,12144,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6588120,449328,759,6072,9108,104742,15180,414414,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,92320,,,,
265,lud_perimeter,0,0,266,95676,95681,12128,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6579440,448736,758,6064,9096,104604,15160,413868,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,95360,,,,
266,lud_perimeter,0,0,267,95676,95681,12112,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6570760,448144,757,6056,9084,104466,15140,413322,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,93120,,,,
267,lud_perimeter,0,0,268,95676,95681,12096,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6562080,447552,756,6048,9072,104328,15120,412776,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,91360,,,,
268,lud_perimeter,0,0,269,95676,95681,12080,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6553400,446960,755,6040,9060,104190,15100,412230,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,93600,,,,
269,lud_perimeter,0,0,270,95676,95681,12064,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6544720,446368,754,6032,9048,104052,15080,411684,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,91520,,,,
270,lud_perimeter,0,0,271,95676,95681,12048,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6536040,445776,753,6024,9036,103914,15060,411138,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,93280,,,,
271,lud_perimeter,0,0,272,95676,95681,12032,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6527360,445184,752,6016,9024,103776,15040,410592,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,93440,,,,
272,lud_perimeter,0,0,273,95676,95681,12016,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6518680,444592,751,6008,9012,103638,15020,410046,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,92480,,,,
273,lud_perimeter,0,0,274,95676,95681,12000,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6510000,444000,750,6000,9000,103500,15000,409500,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,91200,,,,
274,lud_perimeter,0,0,275,95676,95681,11984,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6501320,443408,749,5992,8988,103362,14980,408954,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,92480,,,,
275,lud_perimeter,0,0,276,95676,95681,11968,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6492640,442816,748,5984,8976,103224,14960,408408,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,92960,,,,
276,lud_perimeter,0,0,277,95676,95681,11952,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6483960,442224,747,5976,8964,103086,14940,407862,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,94240,,,,
277,lud_perimeter,0,0,278,95676,95681,11936,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6475280,441632,746,5968,8952,102948,14920,407316,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,91360,,,,
278,lud_perimeter,0,0,279,95676,95681,11920,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6466600,441040,745,5960,8940,102810,14900,406770,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,91360,,,,
279,lud_perimeter,0,0,280,95676,95681,11904,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6457920,440448,744,5952,8928,102672,14880,406224,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,90560,,,,
280,lud_perimeter,0,0,281,95676,95681,11888,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6449240,439856,743,5944,8916,102534,14860,405678,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,92480,,,,
281,lud_perimeter,0,0,282,95676,95681,11872,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6440560,439264,742,5936,8904,102396,14840,405132,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,90240,,,,
282,lud_perimeter,0,0,283,95676,95681,11856,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6431880,438672,741,5928,8892,102258,14820,404586,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,91840,,,,
283,lud_perimeter,0,0,284,95676,95681,11840,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6423200,438080,740,5920,8880,102120,14800,404040,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,92160,,,,
284,lud_perimeter,0,0,285,95676,95681,11824,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6414520,437488,739,5912,8868,101982,14780,403494,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,92640,,,,
285,lud_perimeter,0,0,286,95676,95681,11808,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6405840,436896,738,5904,8856,101844,14760,402948,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,91680,,,,
286,lud_perimeter,0,0,287,95676,95681,11792,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6397160,436304,737,5896,8844,101706,14740,402402,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,91200,,,,
287,lud_perimeter,0,0,288,95676,95681,11776,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6388480,435712,736,5888,8832,101568,14720,401856,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,94080,,,,
288,lud_perimeter,0,0,289,95676,95681,11760,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6379800,435120,735,5880,8820,101430,14700,401310,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,92000,,,,
289,lud_perimeter,0,0,290,95676,95681,11744,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6371120,434528,734,5872,8808,101292,14680,400764,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,91520,,,,
290,lud_perimeter,0,0,291,95676,95681,11728,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6362440,433936,733,5864,8796,101154,14660,400218,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,93120,,,,
291,lud_perimeter,0,0,292,95676,95681,11712,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6353760,433344,732,5856,8784,101016,14640,399672,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,90880,,,,
292,lud_perimeter,0,0,293,95676,95681,11696,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6345080,432752,731,5848,8772,100878,14620,399126,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,91360,,,,
293,lud_perimeter,0,0,294,95676,95681,11680,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6336400,432160,730,5840,8760,100740,14600,398580,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,89440,,,,
294,lud_perimeter,0,0,295,95676,95681,11664,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6327720,431568,729,5832,8748,100602,14580,398034,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,88960,,,,
295,lud_perimeter,0,0,296,95676,95681,11648,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6319040,430976,728,5824,8736,100464,14560,397488,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,90720,,,,
296,lud_perimeter,0,0,297,95676,95681,11632,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6310360,430384,727,5816,8724,100326,14540,396942,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,87840,,,,
297,lud_perimeter,0,0,298,95676,95681,11616,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6301680,429792,726,5808,8712,100188,14520,396396,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,90240,,,,
298,lud_perimeter,0,0,299,95676,95681,11600,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6293000,429200,725,5800,8700,100050,14500,395850,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,90080,,,,
299,lud_perimeter,0,0,300,95676,95681,11584,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6284320,428608,724,5792,8688,99912,14480,395304,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,89280,,,,
300,lud_perimeter,0,0,301,95676,95681,11568,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6275640,428016,723,5784,8676,99774,14460,394758,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,89760,,,,
301,lud_perimeter,0,0,302,95676,95681,11552,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6266960,427424,722,5776,8664,99636,14440,394212,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,88480,,,,
302,lud_perimeter,0,0,303,95676,95681,11536,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6258280,426832,721,5768,8652,99498,14420,393666,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,90400,,,,
303,lud_perimeter,0,0,304,95676,95681,11520,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6249600,426240,720,5760,8640,99360,14400,393120,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,87360,,,,
304,lud_perimeter,0,0,305,95676,95681,11504,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6240920,425648,719,5752,8628,99222,14380,392574,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,89920,,,,
305,lud_perimeter,0,0,306,95676,95681,11488,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6232240,425056,718,5744,8616,99084,14360,392028,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,90080,,,,
306,lud_perimeter,0,0,307,95676,95681,11472,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6223560,424464,717,5736,8604,98946,14340,391482,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,90240,,,,
307,lud_perimeter,0,0,308,95676,95681,11456,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6214880,423872,716,5728,8592,98808,14320,390936,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,85600,,,,
308,lud_perimeter,0,0,309,95676,95681,11440,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6206200,423280,715,5720,8580,98670,14300,390390,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,88640,,,,
309,lud_perimeter,0,0,310,95676,95681,11424,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6197520,422688,714,5712,8568,98532,14280,389844,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,84800,,,,
310,lud_perimeter,0,0,311,95676,95681,11408,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6188840,422096,713,5704,8556,98394,14260,389298,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,88160,,,,
311,lud_perimeter,0,0,312,95676,95681,11392,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6180160,421504,712,5696,8544,98256,14240,388752,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,88000,,,,
312,lud_perimeter,0,0,313,95676,95681,11376,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6171480,420912,711,5688,8532,98118,14220,388206,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,84160,,,,
313,lud_perimeter,0,0,314,95676,95681,11360,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6162800,420320,710,5680,8520,97980,14200,387660,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,87680,,,,
314,lud_perimeter,0,0,315,95676,95681,11344,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6154120,419728,709,5672,8508,97842,14180,387114,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,87040,,,,
315,lud_perimeter,0,0,316,95676,95681,11328,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6145440,419136,708,5664,8496,97704,14160,386568,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,84640,,,,
316,lud_perimeter,0,0,317,95676,95681,11312,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6136760,418544,707,5656,8484,97566,14140,386022,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,87680,,,,
317,lud_perimeter,0,0,318,95676,95681,11296,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6128080,417952,706,5648,8472,97428,14120,385476,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,85921,,,,
318,lud_perimeter,0,0,319,95676,95681,11280,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6119400,417360,705,5640,8460,97290,14100,384930,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,86720,,,,
319,lud_perimeter,0,0,320,95676,95681,11264,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6110720,416768,704,5632,8448,97152,14080,384384,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,85920,,,,
320,lud_perimeter,0,0,321,95676,95681,11248,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6102040,416176,703,5624,8436,97014,14060,383838,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,85120,,,,
321,lud_perimeter,0,0,322,95676,95681,11232,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6093360,415584,702,5616,8424,96876,14040,383292,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,86080,,,,
322,lud_perimeter,0,0,323,95676,95681,11216,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6084680,414992,701,5608,8412,96738,14020,382746,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,87520,,,,
323,lud_perimeter,0,0,324,95676,95681,11200,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6076000,414400,700,5600,8400,96600,14000,382200,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,83200,,,,
324,lud_perimeter,0,0,325,95676,95681,11184,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6067320,413808,699,5592,8388,96462,13980,381654,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,85920,,,,
325,lud_perimeter,0,0,326,95676,95681,11168,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6058640,413216,698,5584,8376,96324,13960,381108,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,81280,,,,
326,lud_perimeter,0,0,327,95676,95681,11152,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6049960,412624,697,5576,8364,96186,13940,380562,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,83840,,,,
327,lud_perimeter,0,0,328,95676,95681,11136,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6041280,412032,696,5568,8352,96048,13920,380016,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,84640,,,,
328,lud_perimeter,0,0,329,95676,95681,11120,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6032600,411440,695,5560,8340,95910,13900,379470,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,84480,,,,
329,lud_perimeter,0,0,330,95676,95681,11104,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6023920,410848,694,5552,8328,95772,13880,378924,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,83041,,,,
330,lud_perimeter,0,0,331,95676,95681,11088,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6015240,410256,693,5544,8316,95634,13860,378378,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,84640,,,,
331,lud_perimeter,0,0,332,95676,95681,11072,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,6006560,409664,692,5536,8304,95496,13840,377832,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,82400,,,,
332,lud_perimeter,0,0,333,95676,95681,11056,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5997880,409072,691,5528,8292,95358,13820,377286,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,84960,,,,
333,lud_perimeter,0,0,334,95676,95681,11040,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5989200,408480,690,5520,8280,95220,13800,376740,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,81760,,,,
334,lud_perimeter,0,0,335,95676,95681,11024,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5980520,407888,689,5512,8268,95082,13780,376194,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,82080,,,,
335,lud_perimeter,0,0,336,95676,95681,11008,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5971840,407296,688,5504,8256,94944,13760,375648,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,83680,,,,
336,lud_perimeter,0,0,337,95676,95681,10992,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5963160,406704,687,5496,8244,94806,13740,375102,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,81600,,,,
337,lud_perimeter,0,0,338,95676,95681,10976,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5954480,406112,686,5488,8232,94668,13720,374556,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,83520,,,,
338,lud_perimeter,0,0,339,95676,95681,10960,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5945800,405520,685,5480,8220,94530,13700,374010,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,84320,,,,
339,lud_perimeter,0,0,340,95676,95681,10944,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5937120,404928,684,5472,8208,94392,13680,373464,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,81280,,,,
340,lud_perimeter,0,0,341,95676,95681,10928,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5928440,404336,683,5464,8196,94254,13660,372918,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,83040,,,,
341,lud_perimeter,0,0,342,95676,95681,10912,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5919760,403744,682,5456,8184,94116,13640,372372,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,82880,,,,
342,lud_perimeter,0,0,343,95676,95681,10896,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5911080,403152,681,5448,8172,93978,13620,371826,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,81760,,,,
343,lud_perimeter,0,0,344,95676,95681,10880,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5902400,402560,680,5440,8160,93840,13600,371280,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,83040,,,,
344,lud_perimeter,0,0,345,95676,95681,10864,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5893720,401968,679,5432,8148,93702,13580,370734,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,82560,,,,
345,lud_perimeter,0,0,346,95676,95681,10848,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5885040,401376,678,5424,8136,93564,13560,370188,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,79360,,,,
346,lud_perimeter,0,0,347,95676,95681,10832,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5876360,400784,677,5416,8124,93426,13540,369642,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,80960,,,,
347,lud_perimeter,0,0,348,95676,95681,10816,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5867680,400192,676,5408,8112,93288,13520,369096,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,83040,,,,
348,lud_perimeter,0,0,349,95676,95681,10800,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5859000,399600,675,5400,8100,93150,13500,368550,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,82241,,,,
349,lud_perimeter,0,0,350,95676,95681,10784,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5850320,399008,674,5392,8088,93012,13480,368004,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,81920,,,,
350,lud_perimeter,0,0,351,95676,95681,10768,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5841640,398416,673,5384,8076,92874,13460,367458,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,80800,,,,
351,lud_perimeter,0,0,352,95676,95681,10752,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5832960,397824,672,5376,8064,92736,13440,366912,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,78720,,,,
352,lud_perimeter,0,0,353,95676,95681,10736,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5824280,397232,671,5368,8052,92598,13420,366366,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,82240,,,,
353,lud_perimeter,0,0,354,95676,95681,10720,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5815600,396640,670,5360,8040,92460,13400,365820,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,81601,,,,
354,lud_perimeter,0,0,355,95676,95681,10704,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5806920,396048,669,5352,8028,92322,13380,365274,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,80480,,,,
355,lud_perimeter,0,0,356,95676,95681,10688,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5798240,395456,668,5344,8016,92184,13360,364728,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,78400,,,,
356,lud_perimeter,0,0,357,95676,95681,10672,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5789560,394864,667,5336,8004,92046,13340,364182,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,82880,,,,
357,lud_perimeter,0,0,358,95676,95681,10656,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5780880,394272,666,5328,7992,91908,13320,363636,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,81920,,,,
358,lud_perimeter,0,0,359,95676,95681,10640,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5772200,393680,665,5320,7980,91770,13300,363090,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,79360,,,,
359,lud_perimeter,0,0,360,95676,95681,10624,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5763520,393088,664,5312,7968,91632,13280,362544,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,80640,,,,
360,lud_perimeter,0,0,361,95676,95681,10608,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5754840,392496,663,5304,7956,91494,13260,361998,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,82240,,,,
361,lud_perimeter,0,0,362,95676,95681,10592,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5746160,391904,662,5296,7944,91356,13240,361452,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,80160,,,,
362,lud_perimeter,0,0,363,95676,95681,10576,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5737480,391312,661,5288,7932,91218,13220,360906,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,84000,,,,
363,lud_perimeter,0,0,364,95676,95681,10560,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5728800,390720,660,5280,7920,91080,13200,360360,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,80480,,,,
364,lud_perimeter,0,0,365,95676,95681,10544,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5720120,390128,659,5272,7908,90942,13180,359814,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,80320,,,,
365,lud_perimeter,0,0,366,95676,95681,10528,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5711440,389536,658,5264,7896,90804,13160,359268,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,80160,,,,
366,lud_perimeter,0,0,367,95676,95681,10512,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5702760,388944,657,5256,7884,90666,13140,358722,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,78400,,,,
367,lud_perimeter,0,0,368,95676,95681,10496,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5694080,388352,656,5248,7872,90528,13120,358176,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,76800,,,,
368,lud_perimeter,0,0,369,95676,95681,10480,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5685400,387760,655,5240,7860,90390,13100,357630,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,79200,,,,
369,lud_perimeter,0,0,370,95676,95681,10464,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5676720,387168,654,5232,7848,90252,13080,357084,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,79840,,,,
370,lud_perimeter,0,0,371,95676,95681,10448,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5668040,386576,653,5224,7836,90114,13060,356538,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,77600,,,,
371,lud_perimeter,0,0,372,95676,95681,10432,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5659360,385984,652,5216,7824,89976,13040,355992,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,75840,,,,
372,lud_perimeter,0,0,373,95676,95681,10416,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5650680,385392,651,5208,7812,89838,13020,355446,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,76801,,,,
373,lud_perimeter,0,0,374,95676,95681,10400,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5642000,384800,650,5200,7800,89700,13000,354900,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,76160,,,,
374,lud_perimeter,0,0,375,95676,95681,10384,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5633320,384208,649,5192,7788,89562,12980,354354,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,76640,,,,
375,lud_perimeter,0,0,376,95676,95681,10368,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5624640,383616,648,5184,7776,89424,12960,353808,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,77280,,,,
376,lud_perimeter,0,0,377,95676,95681,10352,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5615960,383024,647,5176,7764,89286,12940,353262,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,77120,,,,
377,lud_perimeter,0,0,378,95676,95681,10336,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5607280,382432,646,5168,7752,89148,12920,352716,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,76161,,,,
378,lud_perimeter,0,0,379,95676,95681,10320,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5598600,381840,645,5160,7740,89010,12900,352170,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,76960,,,,
379,lud_perimeter,0,0,380,95676,95681,10304,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5589920,381248,644,5152,7728,88872,12880,351624,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,78080,,,,
380,lud_perimeter,0,0,381,95676,95681,10288,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5581240,380656,643,5144,7716,88734,12860,351078,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,77280,,,,
381,lud_perimeter,0,0,382,95676,95681,10272,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5572560,380064,642,5136,7704,88596,12840,350532,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,75040,,,,
382,lud_perimeter,0,0,383,95676,95681,10256,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5563880,379472,641,5128,7692,88458,12820,349986,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,76320,,,,
383,lud_perimeter,0,0,384,95676,95681,10240,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5555200,378880,640,5120,7680,88320,12800,349440,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72800,,,,
384,lud_perimeter,0,0,385,95676,95681,10224,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5546520,378288,639,5112,7668,88182,12780,348894,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,76320,,,,
385,lud_perimeter,0,0,386,95676,95681,10208,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5537840,377696,638,5104,7656,88044,12760,348348,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72960,,,,
386,lud_perimeter,0,0,387,95676,95681,10192,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5529160,377104,637,5096,7644,87906,12740,347802,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,73440,,,,
387,lud_perimeter,0,0,388,95676,95681,10176,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5520480,376512,636,5088,7632,87768,12720,347256,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,74560,,,,
388,lud_perimeter,0,0,389,95676,95681,10160,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5511800,375920,635,5080,7620,87630,12700,346710,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,76640,,,,
389,lud_perimeter,0,0,390,95676,95681,10144,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5503120,375328,634,5072,7608,87492,12680,346164,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72960,,,,
390,lud_perimeter,0,0,391,95676,95681,10128,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5494440,374736,633,5064,7596,87354,12660,345618,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,74080,,,,
391,lud_perimeter,0,0,392,95676,95681,10112,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5485760,374144,632,5056,7584,87216,12640,345072,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,73440,,,,
392,lud_perimeter,0,0,393,95676,95681,10096,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5477080,373552,631,5048,7572,87078,12620,344526,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,73280,,,,
393,lud_perimeter,0,0,394,95676,95681,10080,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5468400,372960,630,5040,7560,86940,12600,343980,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,73760,,,,
394,lud_perimeter,0,0,395,95676,95681,10064,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5459720,372368,629,5032,7548,86802,12580,343434,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72160,,,,
395,lud_perimeter,0,0,396,95676,95681,10048,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5451040,371776,628,5024,7536,86664,12560,342888,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,74240,,,,
396,lud_perimeter,0,0,397,95676,95681,10032,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5442360,371184,627,5016,7524,86526,12540,342342,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,75040,,,,
397,lud_perimeter,0,0,398,95676,95681,10016,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5433680,370592,626,5008,7512,86388,12520,341796,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,71200,,,,
398,lud_perimeter,0,0,399,95676,95681,10000,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5425000,370000,625,5000,7500,86250,12500,341250,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,74720,,,,
399,lud_perimeter,0,0,400,95676,95681,9984,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5416320,369408,624,4992,7488,86112,12480,340704,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72960,,,,
400,lud_perimeter,0,0,401,95676,95681,9968,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5407640,368816,623,4984,7476,85974,12460,340158,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,73440,,,,
401,lud_perimeter,0,0,402,95676,95681,9952,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5398960,368224,622,4976,7464,85836,12440,339612,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,73921,,,,
402,lud_perimeter,0,0,403,95676,95681,9936,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5390280,367632,621,4968,7452,85698,12420,339066,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72160,,,,
403,lud_perimeter,0,0,404,95676,95681,9920,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5381600,367040,620,4960,7440,85560,12400,338520,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72640,,,,
404,lud_perimeter,0,0,405,95676,95681,9904,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5372920,366448,619,4952,7428,85422,12380,337974,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,71360,,,,
405,lud_perimeter,0,0,406,95676,95681,9888,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5364240,365856,618,4944,7416,85284,12360,337428,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72320,,,,
406,lud_perimeter,0,0,407,95676,95681,9872,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5355560,365264,617,4936,7404,85146,12340,336882,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72961,,,,
407,lud_perimeter,0,0,408,95676,95681,9856,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5346880,364672,616,4928,7392,85008,12320,336336,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,71200,,,,
408,lud_perimeter,0,0,409,95676,95681,9840,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5338200,364080,615,4920,7380,84870,12300,335790,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72960,,,,
409,lud_perimeter,0,0,410,95676,95681,9824,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5329520,363488,614,4912,7368,84732,12280,335244,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72160,,,,
410,lud_perimeter,0,0,411,95676,95681,9808,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5320840,362896,613,4904,7356,84594,12260,334698,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,73920,,,,
411,lud_perimeter,0,0,412,95676,95681,9792,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5312160,362304,612,4896,7344,84456,12240,334152,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,70881,,,,
412,lud_perimeter,0,0,413,95676,95681,9776,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5303480,361712,611,4888,7332,84318,12220,333606,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72800,,,,
413,lud_perimeter,0,0,414,95676,95681,9760,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5294800,361120,610,4880,7320,84180,12200,333060,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72000,,,,
414,lud_perimeter,0,0,415,95676,95681,9744,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5286120,360528,609,4872,7308,84042,12180,332514,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72800,,,,
415,lud_perimeter,0,0,416,95676,95681,9728,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5277440,359936,608,4864,7296,83904,12160,331968,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,73280,,,,
416,lud_perimeter,0,0,417,95676,95681,9712,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5268760,359344,607,4856,7284,83766,12140,331422,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,74081,,,,
417,lud_perimeter,0,0,418,95676,95681,9696,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5260080,358752,606,4848,7272,83628,12120,330876,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,73920,,,,
418,lud_perimeter,0,0,419,95676,95681,9680,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5251400,358160,605,4840,7260,83490,12100,330330,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,71840,,,,
419,lud_perimeter,0,0,420,95676,95681,9664,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5242720,357568,604,4832,7248,83352,12080,329784,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72000,,,,
420,lud_perimeter,0,0,421,95676,95681,9648,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5234040,356976,603,4824,7236,83214,12060,329238,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,71520,,,,
421,lud_perimeter,0,0,422,95676,95681,9632,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5225360,356384,602,4816,7224,83076,12040,328692,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,69921,,,,
422,lud_perimeter,0,0,423,95676,95681,9616,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5216680,355792,601,4808,7212,82938,12020,328146,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,71840,,,,
423,lud_perimeter,0,0,424,95676,95681,9600,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5208000,355200,600,4800,7200,82800,12000,327600,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,70400,,,,
424,lud_perimeter,0,0,425,95676,95681,9584,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5199320,354608,599,4792,7188,82662,11980,327054,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,72160,,,,
425,lud_perimeter,0,0,426,95676,95681,9568,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5190640,354016,598,4784,7176,82524,11960,326508,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,69440,,,,
426,lud_perimeter,0,0,427,95676,95681,9552,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5181960,353424,597,4776,7164,82386,11940,325962,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,71041,,,,
427,lud_perimeter,0,0,428,95676,95681,9536,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5173280,352832,596,4768,7152,82248,11920,325416,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,69280,,,,
428,lud_perimeter,0,0,429,95676,95681,9520,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5164600,352240,595,4760,7140,82110,11900,324870,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,69600,,,,
429,lud_perimeter,0,0,430,95676,95681,9504,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5155920,351648,594,4752,7128,81972,11880,324324,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,70720,,,,
430,lud_perimeter,0,0,431,95676,95681,9488,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5147240,351056,593,4744,7116,81834,11860,323778,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,69440,,,,
431,lud_perimeter,0,0,432,95676,95681,9472,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5138560,350464,592,4736,7104,81696,11840,323232,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,69920,,,,
432,lud_perimeter,0,0,433,95676,95681,9456,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5129880,349872,591,4728,7092,81558,11820,322686,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,70720,,,,
433,lud_perimeter,0,0,434,95676,95681,9440,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5121200,349280,590,4720,7080,81420,11800,322140,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,68160,,,,
434,lud_perimeter,0,0,435,95676,95681,9424,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5112520,348688,589,4712,7068,81282,11780,321594,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,69920,,,,
435,lud_perimeter,0,0,436,95676,95681,9408,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5103840,348096,588,4704,7056,81144,11760,321048,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,68960,,,,
436,lud_perimeter,0,0,437,95676,95681,9392,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5095160,347504,587,4696,7044,81006,11740,320502,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,70880,,,,
437,lud_perimeter,0,0,438,95676,95681,9376,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5086480,346912,586,4688,7032,80868,11720,319956,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,67680,,,,
438,lud_perimeter,0,0,439,95676,95681,9360,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5077800,346320,585,4680,7020,80730,11700,319410,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,68160,,,,
439,lud_perimeter,0,0,440,95676,95681,9344,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5069120,345728,584,4672,7008,80592,11680,318864,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,67680,,,,
440,lud_perimeter,0,0,441,95676,95681,9328,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5060440,345136,583,4664,6996,80454,11660,318318,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,69280,,,,
441,lud_perimeter,0,0,442,95676,95681,9312,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5051760,344544,582,4656,6984,80316,11640,317772,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,68640,,,,
442,lud_perimeter,0,0,443,95676,95681,9296,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5043080,343952,581,4648,6972,80178,11620,317226,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,68320,,,,
443,lud_perimeter,0,0,444,95676,95681,9280,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5034400,343360,580,4640,6960,80040,11600,316680,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,68000,,,,
444,lud_perimeter,0,0,445,95676,95681,9264,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5025720,342768,579,4632,6948,79902,11580,316134,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,68640,,,,
445,lud_perimeter,0,0,446,95676,95681,9248,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5017040,342176,578,4624,6936,79764,11560,315588,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,65440,,,,
446,lud_perimeter,0,0,447,95676,95681,9232,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,5008360,341584,577,4616,6924,79626,11540,315042,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,68000,,,,
447,lud_perimeter,0,0,448,95676,95681,9216,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4999680,340992,576,4608,6912,79488,11520,314496,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,67360,,,,
448,lud_perimeter,0,0,449,95676,95681,9200,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4991000,340400,575,4600,6900,79350,11500,313950,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,66400,,,,
449,lud_perimeter,0,0,450,95676,95681,9184,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4982320,339808,574,4592,6888,79212,11480,313404,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,67200,,,,
450,lud_perimeter,0,0,451,95676,95681,9168,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4973640,339216,573,4584,6876,79074,11460,312858,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,67360,,,,
451,lud_perimeter,0,0,452,95676,95681,9152,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4964960,338624,572,4576,6864,78936,11440,312312,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,67040,,,,
452,lud_perimeter,0,0,453,95676,95681,9136,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4956280,338032,571,4568,6852,78798,11420,311766,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,67680,,,,
453,lud_perimeter,0,0,454,95676,95681,9120,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4947600,337440,570,4560,6840,78660,11400,311220,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,66720,,,,
454,lud_perimeter,0,0,455,95676,95681,9104,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4938920,336848,569,4552,6828,78522,11380,310674,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,65760,,,,
455,lud_perimeter,0,0,456,95676,95681,9088,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4930240,336256,568,4544,6816,78384,11360,310128,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,66400,,,,
456,lud_perimeter,0,0,457,95676,95681,9072,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4921560,335664,567,4536,6804,78246,11340,309582,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,66240,,,,
457,lud_perimeter,0,0,458,95676,95681,9056,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4912880,335072,566,4528,6792,78108,11320,309036,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,65760,,,,
458,lud_perimeter,0,0,459,95676,95681,9040,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4904200,334480,565,4520,6780,77970,11300,308490,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,66400,,,,
459,lud_perimeter,0,0,460,95676,95681,9024,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4895520,333888,564,4512,6768,77832,11280,307944,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,62880,,,,
460,lud_perimeter,0,0,461,95676,95681,9008,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4886840,333296,563,4504,6756,77694,11260,307398,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,65280,,,,
461,lud_perimeter,0,0,462,95676,95681,8992,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4878160,332704,562,4496,6744,77556,11240,306852,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,63841,,,,
462,lud_perimeter,0,0,463,95676,95681,8976,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4869480,332112,561,4488,6732,77418,11220,306306,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,67200,,,,
463,lud_perimeter,0,0,464,95676,95681,8960,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4860800,331520,560,4480,6720,77280,11200,305760,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,64480,,,,
464,lud_perimeter,0,0,465,95676,95681,8944,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4852120,330928,559,4472,6708,77142,11180,305214,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,64960,,,,
465,lud_perimeter,0,0,466,95676,95681,8928,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4843440,330336,558,4464,6696,77004,11160,304668,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,64960,,,,
466,lud_perimeter,0,0,467,95676,95681,8912,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4834760,329744,557,4456,6684,76866,11140,304122,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,66721,,,,
467,lud_perimeter,0,0,468,95676,95681,8896,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4826080,329152,556,4448,6672,76728,11120,303576,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,63200,,,,
468,lud_perimeter,0,0,469,95676,95681,8880,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4817400,328560,555,4440,6660,76590,11100,303030,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,64640,,,,
469,lud_perimeter,0,0,470,95676,95681,8864,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4808720,327968,554,4432,6648,76452,11080,302484,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,64640,,,,
470,lud_perimeter,0,0,471,95676,95681,8848,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4800040,327376,553,4424,6636,76314,11060,301938,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,64160,,,,
471,lud_perimeter,0,0,472,95676,95681,8832,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4791360,326784,552,4416,6624,76176,11040,301392,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,62880,,,,
472,lud_perimeter,0,0,473,95676,95681,8816,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4782680,326192,551,4408,6612,76038,11020,300846,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,64960,,,,
473,lud_perimeter,0,0,474,95676,95681,8800,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4774000,325600,550,4400,6600,75900,11000,300300,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,63360,,,,
474,lud_perimeter,0,0,475,95676,95681,8784,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4765320,325008,549,4392,6588,75762,10980,299754,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,64800,,,,
475,lud_perimeter,0,0,476,95676,95681,8768,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4756640,324416,548,4384,6576,75624,10960,299208,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,65120,,,,
476,lud_perimeter,0,0,477,95676,95681,8752,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4747960,323824,547,4376,6564,75486,10940,298662,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,64480,,,,
477,lud_perimeter,0,0,478,95676,95681,8736,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4739280,323232,546,4368,6552,75348,10920,298116,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,61440,,,,
478,lud_perimeter,0,0,479,95676,95681,8720,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4730600,322640,545,4360,6540,75210,10900,297570,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,63840,,,,
479,lud_perimeter,0,0,480,95676,95681,8704,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4721920,322048,544,4352,6528,75072,10880,297024,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,62720,,,,
480,lud_perimeter,0,0,481,95676,95681,8688,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4713240,321456,543,4344,6516,74934,10860,296478,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,64000,,,,
481,lud_perimeter,0,0,482,95676,95681,8672,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4704560,320864,542,4336,6504,74796,10840,295932,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,63041,,,,
482,lud_perimeter,0,0,483,95676,95681,8656,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4695880,320272,541,4328,6492,74658,10820,295386,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,65920,,,,
483,lud_perimeter,0,0,484,95676,95681,8640,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4687200,319680,540,4320,6480,74520,10800,294840,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,64160,,,,
484,lud_perimeter,0,0,485,95676,95681,8624,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4678520,319088,539,4312,6468,74382,10780,294294,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,62880,,,,
485,lud_perimeter,0,0,486,95676,95681,8608,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4669840,318496,538,4304,6456,74244,10760,293748,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,62880,,,,
486,lud_perimeter,0,0,487,95676,95681,8592,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4661160,317904,537,4296,6444,74106,10740,293202,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,62241,,,,
487,lud_perimeter,0,0,488,95676,95681,8576,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4652480,317312,536,4288,6432,73968,10720,292656,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,63200,,,,
488,lud_perimeter,0,0,489,95676,95681,8560,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4643800,316720,535,4280,6420,73830,10700,292110,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,61440,,,,
489,lud_perimeter,0,0,490,95676,95681,8544,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4635120,316128,534,4272,6408,73692,10680,291564,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,63360,,,,
490,lud_perimeter,0,0,491,95676,95681,8528,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4626440,315536,533,4264,6396,73554,10660,291018,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,62560,,,,
491,lud_perimeter,0,0,492,95676,95681,8512,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4617760,314944,532,4256,6384,73416,10640,290472,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,61761,,,,
492,lud_perimeter,0,0,493,95676,95681,8496,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4609080,314352,531,4248,6372,73278,10620,289926,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,62240,,,,
493,lud_perimeter,0,0,494,95676,95681,8480,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4600400,313760,530,4240,6360,73140,10600,289380,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,59360,,,,
494,lud_perimeter,0,0,495,95676,95681,8464,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4591720,313168,529,4232,6348,73002,10580,288834,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,60960,,,,
495,lud_perimeter,0,0,496,95676,95681,8448,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4583040,312576,528,4224,6336,72864,10560,288288,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,58880,,,,
496,lud_perimeter,0,0,497,95676,95681,8432,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4574360,311984,527,4216,6324,72726,10540,287742,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,61760,,,,
497,lud_perimeter,0,0,498,95676,95681,8416,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4565680,311392,526,4208,6312,72588,10520,287196,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,62720,,,,
498,lud_perimeter,0,0,499,95676,95681,8400,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4557000,310800,525,4200,6300,72450,10500,286650,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,62080,,,,
499,lud_perimeter,0,0,500,95676,95681,8384,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4548320,310208,524,4192,6288,72312,10480,286104,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,62240,,,,
500,lud_perimeter,0,0,501,95676,95681,8368,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4539640,309616,523,4184,6276,72174,10460,285558,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,63680,,,,
501,lud_perimeter,0,0,502,95676,95681,8352,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4530960,309024,522,4176,6264,72036,10440,285012,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,58240,,,,
502,lud_perimeter,0,0,503,95676,95681,8336,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4522280,308432,521,4168,6252,71898,10420,284466,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,61440,,,,
503,lud_perimeter,0,0,504,95676,95681,8320,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4513600,307840,520,4160,6240,71760,10400,283920,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,56800,,,,
504,lud_perimeter,0,0,505,95676,95681,8304,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4504920,307248,519,4152,6228,71622,10380,283374,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,58880,,,,
505,lud_perimeter,0,0,506,95676,95681,8288,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4496240,306656,518,4144,6216,71484,10360,282828,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,60480,,,,
506,lud_perimeter,0,0,507,95676,95681,8272,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4487560,306064,517,4136,6204,71346,10340,282282,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,59520,,,,
507,lud_perimeter,0,0,508,95676,95681,8256,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4478880,305472,516,4128,6192,71208,10320,281736,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,57600,,,,
508,lud_perimeter,0,0,509,95676,95681,8240,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4470200,304880,515,4120,6180,71070,10300,281190,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,60640,,,,
509,lud_perimeter,0,0,510,95676,95681,8224,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4461520,304288,514,4112,6168,70932,10280,280644,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,60960,,,,
510,lud_perimeter,0,0,511,95676,95681,8208,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4452840,303696,513,4104,6156,70794,10260,280098,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,56640,,,,
511,lud_perimeter,0,0,512,95676,95681,8192,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4444160,303104,512,4096,6144,70656,10240,279552,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,58880,,,,
512,lud_perimeter,0,0,513,95676,95681,8176,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4435480,302512,511,4088,6132,70518,10220,279006,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,59040,,,,
513,lud_perimeter,0,0,514,95676,95681,8160,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4426800,301920,510,4080,6120,70380,10200,278460,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,56480,,,,
514,lud_perimeter,0,0,515,95676,95681,8144,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4418120,301328,509,4072,6108,70242,10180,277914,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,58080,,,,
515,lud_perimeter,0,0,516,95676,95681,8128,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4409440,300736,508,4064,6096,70104,10160,277368,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,57280,,,,
516,lud_perimeter,0,0,517,95676,95681,8112,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4400760,300144,507,4056,6084,69966,10140,276822,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,59840,,,,
517,lud_perimeter,0,0,518,95676,95681,8096,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4392080,299552,506,4048,6072,69828,10120,276276,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,55040,,,,
518,lud_perimeter,0,0,519,95676,95681,8080,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4383400,298960,505,4040,6060,69690,10100,275730,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,56320,,,,
519,lud_perimeter,0,0,520,95676,95681,8064,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4374720,298368,504,4032,6048,69552,10080,275184,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,53920,,,,
520,lud_perimeter,0,0,521,95676,95681,8048,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4366040,297776,503,4024,6036,69414,10060,274638,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,55680,,,,
521,lud_perimeter,0,0,522,95676,95681,8032,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4357360,297184,502,4016,6024,69276,10040,274092,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,56480,,,,
522,lud_perimeter,0,0,523,95676,95681,8016,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4348680,296592,501,4008,6012,69138,10020,273546,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,58400,,,,
523,lud_perimeter,0,0,524,95676,95681,8000,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4340000,296000,500,4000,6000,69000,10000,273000,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,56000,,,,
524,lud_perimeter,0,0,525,95676,95681,7984,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4331320,295408,499,3992,5988,68862,9980,272454,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,57440,,,,
525,lud_perimeter,0,0,526,95676,95681,7968,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4322640,294816,498,3984,5976,68724,9960,271908,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,55680,,,,
526,lud_perimeter,0,0,527,95676,95681,7952,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4313960,294224,497,3976,5964,68586,9940,271362,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,58080,,,,
527,lud_perimeter,0,0,528,95676,95681,7936,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4305280,293632,496,3968,5952,68448,9920,270816,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,57440,,,,
528,lud_perimeter,0,0,529,95676,95681,7920,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4296600,293040,495,3960,5940,68310,9900,270270,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,55360,,,,
529,lud_perimeter,0,0,530,95676,95681,7904,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4287920,292448,494,3952,5928,68172,9880,269724,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,54560,,,,
530,lud_perimeter,0,0,531,95676,95681,7888,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4279240,291856,493,3944,5916,68034,9860,269178,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,55520,,,,
531,lud_perimeter,0,0,532,95676,95681,7872,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4270560,291264,492,3936,5904,67896,9840,268632,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,55520,,,,
532,lud_perimeter,0,0,533,95676,95681,7856,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4261880,290672,491,3928,5892,67758,9820,268086,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,57760,,,,
533,lud_perimeter,0,0,534,95676,95681,7840,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4253200,290080,490,3920,5880,67620,9800,267540,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,53920,,,,
534,lud_perimeter,0,0,535,95676,95681,7824,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4244520,289488,489,3912,5868,67482,9780,266994,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,53440,,,,
535,lud_perimeter,0,0,536,95676,95681,7808,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4235840,288896,488,3904,5856,67344,9760,266448,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,53280,,,,
536,lud_perimeter,0,0,537,95676,95681,7792,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4227160,288304,487,3896,5844,67206,9740,265902,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,52001,,,,
537,lud_perimeter,0,0,538,95676,95681,7776,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4218480,287712,486,3888,5832,67068,9720,265356,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,52960,,,,
538,lud_perimeter,0,0,539,95676,95681,7760,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4209800,287120,485,3880,5820,66930,9700,264810,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,53760,,,,
539,lud_perimeter,0,0,540,95676,95681,7744,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4201120,286528,484,3872,5808,66792,9680,264264,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,53760,,,,
540,lud_perimeter,0,0,541,95676,95681,7728,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4192440,285936,483,3864,5796,66654,9660,263718,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,52000,,,,
541,lud_perimeter,0,0,542,95676,95681,7712,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4183760,285344,482,3856,5784,66516,9640,263172,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,53601,,,,
542,lud_perimeter,0,0,543,95676,95681,7696,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4175080,284752,481,3848,5772,66378,9620,262626,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,54080,,,,
543,lud_perimeter,0,0,544,95676,95681,7680,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4166400,284160,480,3840,5760,66240,9600,262080,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,50880,,,,
544,lud_perimeter,0,0,545,95676,95681,7664,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4157720,283568,479,3832,5748,66102,9580,261534,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,52480,,,,
545,lud_perimeter,0,0,546,95676,95681,7648,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4149040,282976,478,3824,5736,65964,9560,260988,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,52800,,,,
546,lud_perimeter,0,0,547,95676,95681,7632,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4140360,282384,477,3816,5724,65826,9540,260442,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,51361,,,,
547,lud_perimeter,0,0,548,95676,95681,7616,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4131680,281792,476,3808,5712,65688,9520,259896,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,50400,,,,
548,lud_perimeter,0,0,549,95676,95681,7600,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4123000,281200,475,3800,5700,65550,9500,259350,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,51680,,,,
549,lud_perimeter,0,0,550,95676,95681,7584,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4114320,280608,474,3792,5688,65412,9480,258804,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,50880,,,,
550,lud_perimeter,0,0,551,95676,95681,7568,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4105640,280016,473,3784,5676,65274,9460,258258,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,51680,,,,
551,lud_perimeter,0,0,552,95676,95681,7552,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4096960,279424,472,3776,5664,65136,9440,257712,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,51201,,,,
552,lud_perimeter,0,0,553,95676,95681,7536,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4088280,278832,471,3768,5652,64998,9420,257166,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,50400,,,,
553,lud_perimeter,0,0,554,95676,95681,7520,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4079600,278240,470,3760,5640,64860,9400,256620,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,50080,,,,
554,lud_perimeter,0,0,555,95676,95681,7504,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4070920,277648,469,3752,5628,64722,9380,256074,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,50400,,,,
555,lud_perimeter,0,0,556,95676,95681,7488,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4062240,277056,468,3744,5616,64584,9360,255528,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,49440,,,,
556,lud_perimeter,0,0,557,95676,95681,7472,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4053560,276464,467,3736,5604,64446,9340,254982,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,50240,,,,
557,lud_perimeter,0,0,558,95676,95681,7456,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4044880,275872,466,3728,5592,64308,9320,254436,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,48000,,,,
558,lud_perimeter,0,0,559,95676,95681,7440,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4036200,275280,465,3720,5580,64170,9300,253890,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,50240,,,,
559,lud_perimeter,0,0,560,95676,95681,7424,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4027520,274688,464,3712,5568,64032,9280,253344,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,49440,,,,
560,lud_perimeter,0,0,561,95676,95681,7408,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4018840,274096,463,3704,5556,63894,9260,252798,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,49440,,,,
561,lud_perimeter,0,0,562,95676,95681,7392,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4010160,273504,462,3696,5544,63756,9240,252252,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,50880,,,,
562,lud_perimeter,0,0,563,95676,95681,7376,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,4001480,272912,461,3688,5532,63618,9220,251706,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,48640,,,,
563,lud_perimeter,0,0,564,95676,95681,7360,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3992800,272320,460,3680,5520,63480,9200,251160,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,47840,,,,
564,lud_perimeter,0,0,565,95676,95681,7344,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3984120,271728,459,3672,5508,63342,9180,250614,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,48160,,,,
565,lud_perimeter,0,0,566,95676,95681,7328,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3975440,271136,458,3664,5496,63204,9160,250068,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,47840,,,,
566,lud_perimeter,0,0,567,95676,95681,7312,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3966760,270544,457,3656,5484,63066,9140,249522,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,50240,,,,
567,lud_perimeter,0,0,568,95676,95681,7296,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3958080,269952,456,3648,5472,62928,9120,248976,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,47840,,,,
568,lud_perimeter,0,0,569,95676,95681,7280,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3949400,269360,455,3640,5460,62790,9100,248430,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,48000,,,,
569,lud_perimeter,0,0,570,95676,95681,7264,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3940720,268768,454,3632,5448,62652,9080,247884,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,48160,,,,
570,lud_perimeter,0,0,571,95676,95681,7248,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3932040,268176,453,3624,5436,62514,9060,247338,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,48160,,,,
571,lud_perimeter,0,0,572,95676,95681,7232,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3923360,267584,452,3616,5424,62376,9040,246792,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,46080,,,,
572,lud_perimeter,0,0,573,95676,95681,7216,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3914680,266992,451,3608,5412,62238,9020,246246,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,48160,,,,
573,lud_perimeter,0,0,574,95676,95681,7200,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3906000,266400,450,3600,5400,62100,9000,245700,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,47201,,,,
574,lud_perimeter,0,0,575,95676,95681,7184,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3897320,265808,449,3592,5388,61962,8980,245154,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,47360,,,,
575,lud_perimeter,0,0,576,95676,95681,7168,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3888640,265216,448,3584,5376,61824,8960,244608,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,46240,,,,
576,lud_perimeter,0,0,577,95676,95681,7152,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3879960,264624,447,3576,5364,61686,8940,244062,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,46560,,,,
577,lud_perimeter,0,0,578,95676,95681,7136,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3871280,264032,446,3568,5352,61548,8920,243516,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,47520,,,,
578,lud_perimeter,0,0,579,95676,95681,7120,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3862600,263440,445,3560,5340,61410,8900,242970,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,48160,,,,
579,lud_perimeter,0,0,580,95676,95681,7104,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3853920,262848,444,3552,5328,61272,8880,242424,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,45280,,,,
580,lud_perimeter,0,0,581,95676,95681,7088,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3845240,262256,443,3544,5316,61134,8860,241878,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,46240,,,,
581,lud_perimeter,0,0,582,95676,95681,7072,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3836560,261664,442,3536,5304,60996,8840,241332,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,44800,,,,
582,lud_perimeter,0,0,583,95676,95681,7056,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3827880,261072,441,3528,5292,60858,8820,240786,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,45920,,,,
583,lud_perimeter,0,0,584,95676,95681,7040,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3819200,260480,440,3520,5280,60720,8800,240240,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,46720,,,,
584,lud_perimeter,0,0,585,95676,95681,7024,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3810520,259888,439,3512,5268,60582,8780,239694,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,46880,,,,
585,lud_perimeter,0,0,586,95676,95681,7008,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3801840,259296,438,3504,5256,60444,8760,239148,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,46560,,,,
586,lud_perimeter,0,0,587,95676,95681,6992,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3793160,258704,437,3496,5244,60306,8740,238602,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,46880,,,,
587,lud_perimeter,0,0,588,95676,95681,6976,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3784480,258112,436,3488,5232,60168,8720,238056,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,45440,,,,
588,lud_perimeter,0,0,589,95676,95681,6960,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3775800,257520,435,3480,5220,60030,8700,237510,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,46880,,,,
589,lud_perimeter,0,0,590,95676,95681,6944,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3767120,256928,434,3472,5208,59892,8680,236964,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,47360,,,,
590,lud_perimeter,0,0,591,95676,95681,6928,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3758440,256336,433,3464,5196,59754,8660,236418,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,45920,,,,
591,lud_perimeter,0,0,592,95676,95681,6912,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3749760,255744,432,3456,5184,59616,8640,235872,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,45440,,,,
592,lud_perimeter,0,0,593,95676,95681,6896,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3741080,255152,431,3448,5172,59478,8620,235326,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,44640,,,,
593,lud_perimeter,0,0,594,95676,95681,6880,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3732400,254560,430,3440,5160,59340,8600,234780,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,46240,,,,
594,lud_perimeter,0,0,595,95676,95681,6864,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3723720,253968,429,3432,5148,59202,8580,234234,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,45600,,,,
595,lud_perimeter,0,0,596,95676,95681,6848,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3715040,253376,428,3424,5136,59064,8560,233688,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,44960,,,,
596,lud_perimeter,0,0,597,95676,95681,6832,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3706360,252784,427,3416,5124,58926,8540,233142,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,44640,,,,
597,lud_perimeter,0,0,598,95676,95681,6816,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3697680,252192,426,3408,5112,58788,8520,232596,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,43680,,,,
598,lud_perimeter,0,0,599,95676,95681,6800,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3689000,251600,425,3400,5100,58650,8500,232050,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,42880,,,,
599,lud_perimeter,0,0,600,95676,95681,6784,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3680320,251008,424,3392,5088,58512,8480,231504,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,43360,,,,
600,lud_perimeter,0,0,601,95676,95681,6768,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3671640,250416,423,3384,5076,58374,8460,230958,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,43520,,,,
601,lud_perimeter,0,0,602,95676,95681,6752,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3662960,249824,422,3376,5064,58236,8440,230412,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,44000,,,,
602,lud_perimeter,0,0,603,95676,95681,6736,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3654280,249232,421,3368,5052,58098,8420,229866,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,44000,,,,
603,lud_perimeter,0,0,604,95676,95681,6720,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3645600,248640,420,3360,5040,57960,8400,229320,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,43680,,,,
604,lud_perimeter,0,0,605,95676,95681,6704,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3636920,248048,419,3352,5028,57822,8380,228774,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,45280,,,,
605,lud_perimeter,0,0,606,95676,95681,6688,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3628240,247456,418,3344,5016,57684,8360,228228,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,43200,,,,
606,lud_perimeter,0,0,607,95676,95681,6672,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3619560,246864,417,3336,5004,57546,8340,227682,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,43680,,,,
607,lud_perimeter,0,0,608,95676,95681,6656,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3610880,246272,416,3328,4992,57408,8320,227136,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,44000,,,,
608,lud_perimeter,0,0,609,95676,95681,6640,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3602200,245680,415,3320,4980,57270,8300,226590,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,42560,,,,
609,lud_perimeter,0,0,610,95676,95681,6624,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3593520,245088,414,3312,4968,57132,8280,226044,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,43680,,,,
610,lud_perimeter,0,0,611,95676,95681,6608,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3584840,244496,413,3304,4956,56994,8260,225498,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,43680,,,,
611,lud_perimeter,0,0,612,95676,95681,6592,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3576160,243904,412,3296,4944,56856,8240,224952,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,42720,,,,
612,lud_perimeter,0,0,613,95676,95681,6576,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3567480,243312,411,3288,4932,56718,8220,224406,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,44000,,,,
613,lud_perimeter,0,0,614,95676,95681,6560,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3558800,242720,410,3280,4920,56580,8200,223860,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,42560,,,,
614,lud_perimeter,0,0,615,95676,95681,6544,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3550120,242128,409,3272,4908,56442,8180,223314,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40800,,,,
615,lud_perimeter,0,0,616,95676,95681,6528,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3541440,241536,408,3264,4896,56304,8160,222768,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,42080,,,,
616,lud_perimeter,0,0,617,95676,95681,6512,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3532760,240944,407,3256,4884,56166,8140,222222,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,41120,,,,
617,lud_perimeter,0,0,618,95676,95681,6496,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3524080,240352,406,3248,4872,56028,8120,221676,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,42400,,,,
618,lud_perimeter,0,0,619,95676,95681,6480,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3515400,239760,405,3240,4860,55890,8100,221130,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,42080,,,,
619,lud_perimeter,0,0,620,95676,95681,6464,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3506720,239168,404,3232,4848,55752,8080,220584,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40480,,,,
620,lud_perimeter,0,0,621,95676,95681,6448,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3498040,238576,403,3224,4836,55614,8060,220038,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40480,,,,
621,lud_perimeter,0,0,622,95676,95681,6432,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3489360,237984,402,3216,4824,55476,8040,219492,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40800,,,,
622,lud_perimeter,0,0,623,95676,95681,6416,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3480680,237392,401,3208,4812,55338,8020,218946,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40800,,,,
623,lud_perimeter,0,0,624,95676,95681,6400,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3472000,236800,400,3200,4800,55200,8000,218400,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,39200,,,,
624,lud_perimeter,0,0,625,95676,95681,6384,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3463320,236208,399,3192,4788,55062,7980,217854,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40480,,,,
625,lud_perimeter,0,0,626,95676,95681,6368,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3454640,235616,398,3184,4776,54924,7960,217308,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40800,,,,
626,lud_perimeter,0,0,627,95676,95681,6352,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3445960,235024,397,3176,4764,54786,7940,216762,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,38720,,,,
627,lud_perimeter,0,0,628,95676,95681,6336,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3437280,234432,396,3168,4752,54648,7920,216216,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,39840,,,,
628,lud_perimeter,0,0,629,95676,95681,6320,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3428600,233840,395,3160,4740,54510,7900,215670,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40800,,,,
629,lud_perimeter,0,0,630,95676,95681,6304,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3419920,233248,394,3152,4728,54372,7880,215124,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40320,,,,
630,lud_perimeter,0,0,631,95676,95681,6288,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3411240,232656,393,3144,4716,54234,7860,214578,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40000,,,,
631,lud_perimeter,0,0,632,95676,95681,6272,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3402560,232064,392,3136,4704,54096,7840,214032,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40320,,,,
632,lud_perimeter,0,0,633,95676,95681,6256,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3393880,231472,391,3128,4692,53958,7820,213486,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,39680,,,,
633,lud_perimeter,0,0,634,95676,95681,6240,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3385200,230880,390,3120,4680,53820,7800,212940,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,38080,,,,
634,lud_perimeter,0,0,635,95676,95681,6224,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3376520,230288,389,3112,4668,53682,7780,212394,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,38400,,,,
635,lud_perimeter,0,0,636,95676,95681,6208,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3367840,229696,388,3104,4656,53544,7760,211848,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,38880,,,,
636,lud_perimeter,0,0,637,95676,95681,6192,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3359160,229104,387,3096,4644,53406,7740,211302,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40640,,,,
637,lud_perimeter,0,0,638,95676,95681,6176,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3350480,228512,386,3088,4632,53268,7720,210756,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,37280,,,,
638,lud_perimeter,0,0,639,95676,95681,6160,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3341800,227920,385,3080,4620,53130,7700,210210,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,41600,,,,
639,lud_perimeter,0,0,640,95676,95681,6144,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3333120,227328,384,3072,4608,52992,7680,209664,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,38880,,,,
640,lud_perimeter,0,0,641,95676,95681,6128,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3324440,226736,383,3064,4596,52854,7660,209118,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,39840,,,,
641,lud_perimeter,0,0,642,95676,95681,6112,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3315760,226144,382,3056,4584,52716,7640,208572,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40480,,,,
642,lud_perimeter,0,0,643,95676,95681,6096,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3307080,225552,381,3048,4572,52578,7620,208026,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,40640,,,,
643,lud_perimeter,0,0,644,95676,95681,6080,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3298400,224960,380,3040,4560,52440,7600,207480,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,39200,,,,
644,lud_perimeter,0,0,645,95676,95681,6064,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3289720,224368,379,3032,4548,52302,7580,206934,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,37760,,,,
645,lud_perimeter,0,0,646,95676,95681,6048,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3281040,223776,378,3024,4536,52164,7560,206388,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,37600,,,,
646,lud_perimeter,0,0,647,95676,95681,6032,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3272360,223184,377,3016,4524,52026,7540,205842,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,38400,,,,
647,lud_perimeter,0,0,648,95676,95681,6016,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3263680,222592,376,3008,4512,51888,7520,205296,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,37600,,,,
648,lud_perimeter,0,0,649,95676,95681,6000,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3255000,222000,375,3000,4500,51750,7500,204750,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,38560,,,,
649,lud_perimeter,0,0,650,95676,95681,5984,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3246320,221408,374,2992,4488,51612,7480,204204,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,38880,,,,
650,lud_perimeter,0,0,651,95676,95681,5968,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3237640,220816,373,2984,4476,51474,7460,203658,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,39360,,,,
651,lud_perimeter,0,0,652,95676,95681,5952,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3228960,220224,372,2976,4464,51336,7440,203112,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,38240,,,,
652,lud_perimeter,0,0,653,95676,95681,5936,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3220280,219632,371,2968,4452,51198,7420,202566,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,38720,,,,
653,lud_perimeter,0,0,654,95676,95681,5920,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3211600,219040,370,2960,4440,51060,7400,202020,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36800,,,,
654,lud_perimeter,0,0,655,95676,95681,5904,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3202920,218448,369,2952,4428,50922,7380,201474,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,37280,,,,
655,lud_perimeter,0,0,656,95676,95681,5888,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3194240,217856,368,2944,4416,50784,7360,200928,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,37920,,,,
656,lud_perimeter,0,0,657,95676,95681,5872,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3185560,217264,367,2936,4404,50646,7340,200382,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36160,,,,
657,lud_perimeter,0,0,658,95676,95681,5856,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3176880,216672,366,2928,4392,50508,7320,199836,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36640,,,,
658,lud_perimeter,0,0,659,95676,95681,5840,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3168200,216080,365,2920,4380,50370,7300,199290,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,37440,,,,
659,lud_perimeter,0,0,660,95676,95681,5824,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3159520,215488,364,2912,4368,50232,7280,198744,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,38720,,,,
660,lud_perimeter,0,0,661,95676,95681,5808,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3150840,214896,363,2904,4356,50094,7260,198198,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36800,,,,
661,lud_perimeter,0,0,662,95676,95681,5792,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3142160,214304,362,2896,4344,49956,7240,197652,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,37120,,,,
662,lud_perimeter,0,0,663,95676,95681,5776,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3133480,213712,361,2888,4332,49818,7220,197106,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,37120,,,,
663,lud_perimeter,0,0,664,95676,95681,5760,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3124800,213120,360,2880,4320,49680,7200,196560,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,37440,,,,
664,lud_perimeter,0,0,665,95676,95681,5744,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3116120,212528,359,2872,4308,49542,7180,196014,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36640,,,,
665,lud_perimeter,0,0,666,95676,95681,5728,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3107440,211936,358,2864,4296,49404,7160,195468,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,37760,,,,
666,lud_perimeter,0,0,667,95676,95681,5712,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3098760,211344,357,2856,4284,49266,7140,194922,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36480,,,,
667,lud_perimeter,0,0,668,95676,95681,5696,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3090080,210752,356,2848,4272,49128,7120,194376,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36800,,,,
668,lud_perimeter,0,0,669,95676,95681,5680,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3081400,210160,355,2840,4260,48990,7100,193830,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36480,,,,
669,lud_perimeter,0,0,670,95676,95681,5664,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3072720,209568,354,2832,4248,48852,7080,193284,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,35040,,,,
670,lud_perimeter,0,0,671,95676,95681,5648,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3064040,208976,353,2824,4236,48714,7060,192738,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36160,,,,
671,lud_perimeter,0,0,672,95676,95681,5632,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3055360,208384,352,2816,4224,48576,7040,192192,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36640,,,,
672,lud_perimeter,0,0,673,95676,95681,5616,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3046680,207792,351,2808,4212,48438,7020,191646,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,34560,,,,
673,lud_perimeter,0,0,674,95676,95681,5600,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3038000,207200,350,2800,4200,48300,7000,191100,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,35840,,,,
674,lud_perimeter,0,0,675,95676,95681,5584,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3029320,206608,349,2792,4188,48162,6980,190554,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36160,,,,
675,lud_perimeter,0,0,676,95676,95681,5568,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3020640,206016,348,2784,4176,48024,6960,190008,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36000,,,,
676,lud_perimeter,0,0,677,95676,95681,5552,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3011960,205424,347,2776,4164,47886,6940,189462,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,35520,,,,
677,lud_perimeter,0,0,678,95676,95681,5536,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,3003280,204832,346,2768,4152,47748,6920,188916,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36160,,,,
678,lud_perimeter,0,0,679,95676,95681,5520,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2994600,204240,345,2760,4140,47610,6900,188370,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,35360,,,,
679,lud_perimeter,0,0,680,95676,95681,5504,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2985920,203648,344,2752,4128,47472,6880,187824,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,35360,,,,
680,lud_perimeter,0,0,681,95676,95681,5488,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2977240,203056,343,2744,4116,47334,6860,187278,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,35200,,,,
681,lud_perimeter,0,0,682,95676,95681,5472,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2968560,202464,342,2736,4104,47196,6840,186732,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,34080,,,,
682,lud_perimeter,0,0,683,95676,95681,5456,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2959880,201872,341,2728,4092,47058,6820,186186,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,35040,,,,
683,lud_perimeter,0,0,684,95676,95681,5440,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2951200,201280,340,2720,4080,46920,6800,185640,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,34720,,,,
684,lud_perimeter,0,0,685,95676,95681,5424,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2942520,200688,339,2712,4068,46782,6780,185094,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,34560,,,,
685,lud_perimeter,0,0,686,95676,95681,5408,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2933840,200096,338,2704,4056,46644,6760,184548,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33920,,,,
686,lud_perimeter,0,0,687,95676,95681,5392,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2925160,199504,337,2696,4044,46506,6740,184002,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33440,,,,
687,lud_perimeter,0,0,688,95676,95681,5376,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2916480,198912,336,2688,4032,46368,6720,183456,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32320,,,,
688,lud_perimeter,0,0,689,95676,95681,5360,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2907800,198320,335,2680,4020,46230,6700,182910,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,34880,,,,
689,lud_perimeter,0,0,690,95676,95681,5344,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2899120,197728,334,2672,4008,46092,6680,182364,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,35040,,,,
690,lud_perimeter,0,0,691,95676,95681,5328,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2890440,197136,333,2664,3996,45954,6660,181818,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33120,,,,
691,lud_perimeter,0,0,692,95676,95681,5312,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2881760,196544,332,2656,3984,45816,6640,181272,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33600,,,,
692,lud_perimeter,0,0,693,95676,95681,5296,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2873080,195952,331,2648,3972,45678,6620,180726,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,34400,,,,
693,lud_perimeter,0,0,694,95676,95681,5280,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2864400,195360,330,2640,3960,45540,6600,180180,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33760,,,,
694,lud_perimeter,0,0,695,95676,95681,5264,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2855720,194768,329,2632,3948,45402,6580,179634,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,34400,,,,
695,lud_perimeter,0,0,696,95676,95681,5248,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2847040,194176,328,2624,3936,45264,6560,179088,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,34080,,,,
696,lud_perimeter,0,0,697,95676,95681,5232,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2838360,193584,327,2616,3924,45126,6540,178542,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33920,,,,
697,lud_perimeter,0,0,698,95676,95681,5216,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2829680,192992,326,2608,3912,44988,6520,177996,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,35840,,,,
698,lud_perimeter,0,0,699,95676,95681,5200,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2821000,192400,325,2600,3900,44850,6500,177450,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33760,,,,
699,lud_perimeter,0,0,700,95676,95681,5184,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2812320,191808,324,2592,3888,44712,6480,176904,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33920,,,,
700,lud_perimeter,0,0,701,95676,95681,5168,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2803640,191216,323,2584,3876,44574,6460,176358,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,34880,,,,
701,lud_perimeter,0,0,702,95676,95681,5152,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2794960,190624,322,2576,3864,44436,6440,175812,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33280,,,,
702,lud_perimeter,0,0,703,95676,95681,5136,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2786280,190032,321,2568,3852,44298,6420,175266,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33600,,,,
703,lud_perimeter,0,0,704,95676,95681,5120,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2777600,189440,320,2560,3840,44160,6400,174720,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33121,,,,
704,lud_perimeter,0,0,705,95676,95681,5104,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2768920,188848,319,2552,3828,44022,6380,174174,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33760,,,,
705,lud_perimeter,0,0,706,95676,95681,5088,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2760240,188256,318,2544,3816,43884,6360,173628,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32320,,,,
706,lud_perimeter,0,0,707,95676,95681,5072,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2751560,187664,317,2536,3804,43746,6340,173082,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,34240,,,,
707,lud_perimeter,0,0,708,95676,95681,5056,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2742880,187072,316,2528,3792,43608,6320,172536,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,36000,,,,
708,lud_perimeter,0,0,709,95676,95681,5040,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2734200,186480,315,2520,3780,43470,6300,171990,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,34080,,,,
709,lud_perimeter,0,0,710,95676,95681,5024,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2725520,185888,314,2512,3768,43332,6280,171444,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32800,,,,
710,lud_perimeter,0,0,711,95676,95681,5008,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2716840,185296,313,2504,3756,43194,6260,170898,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33600,,,,
711,lud_perimeter,0,0,712,95676,95681,4992,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2708160,184704,312,2496,3744,43056,6240,170352,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32800,,,,
712,lud_perimeter,0,0,713,95676,95681,4976,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2699480,184112,311,2488,3732,42918,6220,169806,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33120,,,,
713,lud_perimeter,0,0,714,95676,95681,4960,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2690800,183520,310,2480,3720,42780,6200,169260,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32320,,,,
714,lud_perimeter,0,0,715,95676,95681,4944,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2682120,182928,309,2472,3708,42642,6180,168714,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33280,,,,
715,lud_perimeter,0,0,716,95676,95681,4928,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2673440,182336,308,2464,3696,42504,6160,168168,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32960,,,,
716,lud_perimeter,0,0,717,95676,95681,4912,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2664760,181744,307,2456,3684,42366,6140,167622,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32800,,,,
717,lud_perimeter,0,0,718,95676,95681,4896,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2656080,181152,306,2448,3672,42228,6120,167076,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32480,,,,
718,lud_perimeter,0,0,719,95676,95681,4880,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2647400,180560,305,2440,3660,42090,6100,166530,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32320,,,,
719,lud_perimeter,0,0,720,95676,95681,4864,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2638720,179968,304,2432,3648,41952,6080,165984,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32320,,,,
720,lud_perimeter,0,0,721,95676,95681,4848,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2630040,179376,303,2424,3636,41814,6060,165438,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32000,,,,
721,lud_perimeter,0,0,722,95676,95681,4832,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2621360,178784,302,2416,3624,41676,6040,164892,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33760,,,,
722,lud_perimeter,0,0,723,95676,95681,4816,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2612680,178192,301,2408,3612,41538,6020,164346,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32000,,,,
723,lud_perimeter,0,0,724,95676,95681,4800,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2604000,177600,300,2400,3600,41400,6000,163800,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,33920,,,,
724,lud_perimeter,0,0,725,95676,95681,4784,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2595320,177008,299,2392,3588,41262,5980,163254,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,30720,,,,
725,lud_perimeter,0,0,726,95676,95681,4768,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2586640,176416,298,2384,3576,41124,5960,162708,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32320,,,,
726,lud_perimeter,0,0,727,95676,95681,4752,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2577960,175824,297,2376,3564,40986,5940,162162,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32160,,,,
727,lud_perimeter,0,0,728,95676,95681,4736,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2569280,175232,296,2368,3552,40848,5920,161616,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,31840,,,,
728,lud_perimeter,0,0,729,95676,95681,4720,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2560600,174640,295,2360,3540,40710,5900,161070,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,31040,,,,
729,lud_perimeter,0,0,730,95676,95681,4704,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2551920,174048,294,2352,3528,40572,5880,160524,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,31840,,,,
730,lud_perimeter,0,0,731,95676,95681,4688,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2543240,173456,293,2344,3516,40434,5860,159978,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32000,,,,
731,lud_perimeter,0,0,732,95676,95681,4672,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2534560,172864,292,2336,3504,40296,5840,159432,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,32480,,,,
732,lud_perimeter,0,0,733,95676,95681,4656,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2525880,172272,291,2328,3492,40158,5820,158886,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,31041,,,,
733,lud_perimeter,0,0,734,95676,95681,4640,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2517200,171680,290,2320,3480,40020,5800,158340,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,29760,,,,
734,lud_perimeter,0,0,735,95676,95681,4624,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2508520,171088,289,2312,3468,39882,5780,157794,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,30720,,,,
735,lud_perimeter,0,0,736,95676,95681,4608,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2499840,170496,288,2304,3456,39744,5760,157248,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,30880,,,,
736,lud_perimeter,0,0,737,95676,95681,4592,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2491160,169904,287,2296,3444,39606,5740,156702,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,30400,,,,
737,lud_perimeter,0,0,738,95676,95681,4576,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2482480,169312,286,2288,3432,39468,5720,156156,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,31360,,,,
738,lud_perimeter,0,0,739,95676,95681,4560,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2473800,168720,285,2280,3420,39330,5700,155610,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,30720,,,,
739,lud_perimeter,0,0,740,95676,95681,4544,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2465120,168128,284,2272,3408,39192,5680,155064,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,30080,,,,
740,lud_perimeter,0,0,741,95676,95681,4528,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2456440,167536,283,2264,3396,39054,5660,154518,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,29920,,,,
741,lud_perimeter,0,0,742,95676,95681,4512,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2447760,166944,282,2256,3384,38916,5640,153972,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,30240,,,,
742,lud_perimeter,0,0,743,95676,95681,4496,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2439080,166352,281,2248,3372,38778,5620,153426,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,30400,,,,
743,lud_perimeter,0,0,744,95676,95681,4480,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2430400,165760,280,2240,3360,38640,5600,152880,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,30560,,,,
744,lud_perimeter,0,0,745,95676,95681,4464,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2421720,165168,279,2232,3348,38502,5580,152334,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,29280,,,,
745,lud_perimeter,0,0,746,95676,95681,4448,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2413040,164576,278,2224,3336,38364,5560,151788,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,30080,,,,
746,lud_perimeter,0,0,747,95676,95681,4432,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2404360,163984,277,2216,3324,38226,5540,151242,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,29440,,,,
747,lud_perimeter,0,0,748,95676,95681,4416,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2395680,163392,276,2208,3312,38088,5520,150696,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,30080,,,,
748,lud_perimeter,0,0,749,95676,95681,4400,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2387000,162800,275,2200,3300,37950,5500,150150,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,30080,,,,
749,lud_perimeter,0,0,750,95676,95681,4384,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2378320,162208,274,2192,3288,37812,5480,149604,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,29280,,,,
750,lud_perimeter,0,0,751,95676,95681,4368,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2369640,161616,273,2184,3276,37674,5460,149058,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28640,,,,
751,lud_perimeter,0,0,752,95676,95681,4352,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2360960,161024,272,2176,3264,37536,5440,148512,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,29280,,,,
752,lud_perimeter,0,0,753,95676,95681,4336,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2352280,160432,271,2168,3252,37398,5420,147966,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,27840,,,,
753,lud_perimeter,0,0,754,95676,95681,4320,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2343600,159840,270,2160,3240,37260,5400,147420,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,29600,,,,
754,lud_perimeter,0,0,755,95676,95681,4304,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2334920,159248,269,2152,3228,37122,5380,146874,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28800,,,,
755,lud_perimeter,0,0,756,95676,95681,4288,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2326240,158656,268,2144,3216,36984,5360,146328,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,29120,,,,
756,lud_perimeter,0,0,757,95676,95681,4272,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2317560,158064,267,2136,3204,36846,5340,145782,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28960,,,,
757,lud_perimeter,0,0,758,95676,95681,4256,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2308880,157472,266,2128,3192,36708,5320,145236,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28800,,,,
758,lud_perimeter,0,0,759,95676,95681,4240,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2300200,156880,265,2120,3180,36570,5300,144690,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,29440,,,,
759,lud_perimeter,0,0,760,95676,95681,4224,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2291520,156288,264,2112,3168,36432,5280,144144,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28160,,,,
760,lud_perimeter,0,0,761,95676,95681,4208,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2282840,155696,263,2104,3156,36294,5260,143598,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,27680,,,,
761,lud_perimeter,0,0,762,95676,95681,4192,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2274160,155104,262,2096,3144,36156,5240,143052,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28640,,,,
762,lud_perimeter,0,0,763,95676,95681,4176,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2265480,154512,261,2088,3132,36018,5220,142506,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28320,,,,
763,lud_perimeter,0,0,764,95676,95681,4160,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2256800,153920,260,2080,3120,35880,5200,141960,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,29120,,,,
764,lud_perimeter,0,0,765,95676,95681,4144,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2248120,153328,259,2072,3108,35742,5180,141414,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28480,,,,
765,lud_perimeter,0,0,766,95676,95681,4128,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2239440,152736,258,2064,3096,35604,5160,140868,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,27840,,,,
766,lud_perimeter,0,0,767,95676,95681,4112,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2230760,152144,257,2056,3084,35466,5140,140322,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,27680,,,,
767,lud_perimeter,0,0,768,95676,95681,4096,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2222080,151552,256,2048,3072,35328,5120,139776,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28160,,,,
768,lud_perimeter,0,0,769,95676,95681,4080,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2213400,150960,255,2040,3060,35190,5100,139230,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28000,,,,
769,lud_perimeter,0,0,770,95676,95681,4064,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2204720,150368,254,2032,3048,35052,5080,138684,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28320,,,,
770,lud_perimeter,0,0,771,95676,95681,4048,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2196040,149776,253,2024,3036,34914,5060,138138,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28641,,,,
771,lud_perimeter,0,0,772,95676,95681,4032,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2187360,149184,252,2016,3024,34776,5040,137592,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28480,,,,
772,lud_perimeter,0,0,773,95676,95681,4016,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2178680,148592,251,2008,3012,34638,5020,137046,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,27520,,,,
773,lud_perimeter,0,0,774,95676,95681,4000,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2170000,148000,250,2000,3000,34500,5000,136500,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28000,,,,
774,lud_perimeter,0,0,775,95676,95681,3984,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2161320,147408,249,1992,2988,34362,4980,135954,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28480,,,,
775,lud_perimeter,0,0,776,95676,95681,3968,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2152640,146816,248,1984,2976,34224,4960,135408,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,27680,,,,
776,lud_perimeter,0,0,777,95676,95681,3952,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2143960,146224,247,1976,2964,34086,4940,134862,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,27360,,,,
777,lud_perimeter,0,0,778,95676,95681,3936,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2135280,145632,246,1968,2952,33948,4920,134316,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,27360,,,,
778,lud_perimeter,0,0,779,95676,95681,3920,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2126600,145040,245,1960,2940,33810,4900,133770,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,27360,,,,
779,lud_perimeter,0,0,780,95676,95681,3904,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2117920,144448,244,1952,2928,33672,4880,133224,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,28160,,,,
780,lud_perimeter,0,0,781,95676,95681,3888,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2109240,143856,243,1944,2916,33534,4860,132678,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,27680,,,,
781,lud_perimeter,0,0,782,95676,95681,3872,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2100560,143264,242,1936,2904,33396,4840,132132,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,26080,,,,
782,lud_perimeter,0,0,783,95676,95681,3856,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2091880,142672,241,1928,2892,33258,4820,131586,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,27360,,,,
783,lud_perimeter,0,0,784,95676,95681,3840,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2083200,142080,240,1920,2880,33120,4800,131040,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,27040,,,,
784,lud_perimeter,0,0,785,95676,95681,3824,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2074520,141488,239,1912,2868,32982,4780,130494,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,26720,,,,
785,lud_perimeter,0,0,786,95676,95681,3808,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2065840,140896,238,1904,2856,32844,4760,129948,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,26240,,,,
786,lud_perimeter,0,0,787,95676,95681,3792,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2057160,140304,237,1896,2844,32706,4740,129402,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,26560,,,,
787,lud_perimeter,0,0,788,95676,95681,3776,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2048480,139712,236,1888,2832,32568,4720,128856,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,26400,,,,
788,lud_perimeter,0,0,789,95676,95681,3760,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2039800,139120,235,1880,2820,32430,4700,128310,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,26240,,,,
789,lud_perimeter,0,0,790,95676,95681,3744,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2031120,138528,234,1872,2808,32292,4680,127764,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,26400,,,,
790,lud_perimeter,0,0,791,95676,95681,3728,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2022440,137936,233,1864,2796,32154,4660,127218,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25120,,,,
791,lud_perimeter,0,0,792,95676,95681,3712,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2013760,137344,232,1856,2784,32016,4640,126672,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25920,,,,
792,lud_perimeter,0,0,793,95676,95681,3696,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,2005080,136752,231,1848,2772,31878,4620,126126,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25120,,,,
793,lud_perimeter,0,0,794,95676,95681,3680,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1996400,136160,230,1840,2760,31740,4600,125580,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25280,,,,
794,lud_perimeter,0,0,795,95676,95681,3664,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1987720,135568,229,1832,2748,31602,4580,125034,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25120,,,,
795,lud_perimeter,0,0,796,95676,95681,3648,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1979040,134976,228,1824,2736,31464,4560,124488,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25920,,,,
796,lud_perimeter,0,0,797,95676,95681,3632,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1970360,134384,227,1816,2724,31326,4540,123942,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,24320,,,,
797,lud_perimeter,0,0,798,95676,95681,3616,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1961680,133792,226,1808,2712,31188,4520,123396,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25760,,,,
798,lud_perimeter,0,0,799,95676,95681,3600,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1953000,133200,225,1800,2700,31050,4500,122850,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,24640,,,,
799,lud_perimeter,0,0,800,95676,95681,3584,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1944320,132608,224,1792,2688,30912,4480,122304,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25120,,,,
800,lud_perimeter,0,0,801,95676,95681,3568,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1935640,132016,223,1784,2676,30774,4460,121758,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25280,,,,
801,lud_perimeter,0,0,802,95676,95681,3552,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1926960,131424,222,1776,2664,30636,4440,121212,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,24960,,,,
802,lud_perimeter,0,0,803,95676,95681,3536,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1918280,130832,221,1768,2652,30498,4420,120666,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25120,,,,
803,lud_perimeter,0,0,804,95676,95681,3520,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1909600,130240,220,1760,2640,30360,4400,120120,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25600,,,,
804,lud_perimeter,0,0,805,95676,95681,3504,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1900920,129648,219,1752,2628,30222,4380,119574,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25600,,,,
805,lud_perimeter,0,0,806,95676,95681,3488,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1892240,129056,218,1744,2616,30084,4360,119028,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25120,,,,
806,lud_perimeter,0,0,807,95676,95681,3472,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1883560,128464,217,1736,2604,29946,4340,118482,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25440,,,,
807,lud_perimeter,0,0,808,95676,95681,3456,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1874880,127872,216,1728,2592,29808,4320,117936,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25440,,,,
808,lud_perimeter,0,0,809,95676,95681,3440,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1866200,127280,215,1720,2580,29670,4300,117390,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,24161,,,,
809,lud_perimeter,0,0,810,95676,95681,3424,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1857520,126688,214,1712,2568,29532,4280,116844,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,25120,,,,
810,lud_perimeter,0,0,811,95676,95681,3408,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1848840,126096,213,1704,2556,29394,4260,116298,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,24320,,,,
811,lud_perimeter,0,0,812,95676,95681,3392,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1840160,125504,212,1696,2544,29256,4240,115752,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,24960,,,,
812,lud_perimeter,0,0,813,95676,95681,3376,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1831480,124912,211,1688,2532,29118,4220,115206,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,24320,,,,
813,lud_perimeter,0,0,814,95676,95681,3360,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1822800,124320,210,1680,2520,28980,4200,114660,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,24160,,,,
814,lud_perimeter,0,0,815,95676,95681,3344,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1814120,123728,209,1672,2508,28842,4180,114114,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,23040,,,,
815,lud_perimeter,0,0,816,95676,95681,3328,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1805440,123136,208,1664,2496,28704,4160,113568,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,24320,,,,
816,lud_perimeter,0,0,817,95676,95681,3312,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1796760,122544,207,1656,2484,28566,4140,113022,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,23360,,,,
817,lud_perimeter,0,0,818,95676,95681,3296,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1788080,121952,206,1648,2472,28428,4120,112476,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,24320,,,,
818,lud_perimeter,0,0,819,95676,95681,3280,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1779400,121360,205,1640,2460,28290,4100,111930,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,23520,,,,
819,lud_perimeter,0,0,820,95676,95681,3264,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1770720,120768,204,1632,2448,28152,4080,111384,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,23840,,,,
820,lud_perimeter,0,0,821,95676,95681,3248,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1762040,120176,203,1624,2436,28014,4060,110838,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,23520,,,,
821,lud_perimeter,0,0,822,95676,95681,3232,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1753360,119584,202,1616,2424,27876,4040,110292,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,24160,,,,
822,lud_perimeter,0,0,823,95676,95681,3216,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1744680,118992,201,1608,2412,27738,4020,109746,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,23840,,,,
823,lud_perimeter,0,0,824,95676,95681,3200,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1736000,118400,200,1600,2400,27600,4000,109200,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,23200,,,,
824,lud_perimeter,0,0,825,95676,95681,3184,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1727320,117808,199,1592,2388,27462,3980,108654,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,23040,,,,
825,lud_perimeter,0,0,826,95676,95681,3168,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1718640,117216,198,1584,2376,27324,3960,108108,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22880,,,,
826,lud_perimeter,0,0,827,95676,95681,3152,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1709960,116624,197,1576,2364,27186,3940,107562,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22560,,,,
827,lud_perimeter,0,0,828,95676,95681,3136,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1701280,116032,196,1568,2352,27048,3920,107016,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,24160,,,,
828,lud_perimeter,0,0,829,95676,95681,3120,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1692600,115440,195,1560,2340,26910,3900,106470,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,23840,,,,
829,lud_perimeter,0,0,830,95676,95681,3104,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1683920,114848,194,1552,2328,26772,3880,105924,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,23840,,,,
830,lud_perimeter,0,0,831,95676,95681,3088,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1675240,114256,193,1544,2316,26634,3860,105378,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22720,,,,
831,lud_perimeter,0,0,832,95676,95681,3072,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1666560,113664,192,1536,2304,26496,3840,104832,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,23040,,,,
832,lud_perimeter,0,0,833,95676,95681,3056,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1657880,113072,191,1528,2292,26358,3820,104286,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22560,,,,
833,lud_perimeter,0,0,834,95676,95681,3040,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1649200,112480,190,1520,2280,26220,3800,103740,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,23841,,,,
834,lud_perimeter,0,0,835,95676,95681,3024,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1640520,111888,189,1512,2268,26082,3780,103194,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22880,,,,
835,lud_perimeter,0,0,836,95676,95681,3008,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1631840,111296,188,1504,2256,25944,3760,102648,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21920,,,,
836,lud_perimeter,0,0,837,95676,95681,2992,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1623160,110704,187,1496,2244,25806,3740,102102,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22240,,,,
837,lud_perimeter,0,0,838,95676,95681,2976,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1614480,110112,186,1488,2232,25668,3720,101556,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22880,,,,
838,lud_perimeter,0,0,839,95676,95681,2960,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1605800,109520,185,1480,2220,25530,3700,101010,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22240,,,,
839,lud_perimeter,0,0,840,95676,95681,2944,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1597120,108928,184,1472,2208,25392,3680,100464,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22080,,,,
840,lud_perimeter,0,0,841,95676,95681,2928,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1588440,108336,183,1464,2196,25254,3660,99918,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22240,,,,
841,lud_perimeter,0,0,842,95676,95681,2912,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1579760,107744,182,1456,2184,25116,3640,99372,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22080,,,,
842,lud_perimeter,0,0,843,95676,95681,2896,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1571080,107152,181,1448,2172,24978,3620,98826,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22080,,,,
843,lud_perimeter,0,0,844,95676,95681,2880,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1562400,106560,180,1440,2160,24840,3600,98280,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22400,,,,
844,lud_perimeter,0,0,845,95676,95681,2864,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1553720,105968,179,1432,2148,24702,3580,97734,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21760,,,,
845,lud_perimeter,0,0,846,95676,95681,2848,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1545040,105376,178,1424,2136,24564,3560,97188,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21920,,,,
846,lud_perimeter,0,0,847,95676,95681,2832,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1536360,104784,177,1416,2124,24426,3540,96642,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21760,,,,
847,lud_perimeter,0,0,848,95676,95681,2816,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1527680,104192,176,1408,2112,24288,3520,96096,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21920,,,,
848,lud_perimeter,0,0,849,95676,95681,2800,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1519000,103600,175,1400,2100,24150,3500,95550,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21440,,,,
849,lud_perimeter,0,0,850,95676,95681,2784,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1510320,103008,174,1392,2088,24012,3480,95004,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21760,,,,
850,lud_perimeter,0,0,851,95676,95681,2768,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1501640,102416,173,1384,2076,23874,3460,94458,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21440,,,,
851,lud_perimeter,0,0,852,95676,95681,2752,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1492960,101824,172,1376,2064,23736,3440,93912,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21760,,,,
852,lud_perimeter,0,0,853,95676,95681,2736,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1484280,101232,171,1368,2052,23598,3420,93366,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,22240,,,,
853,lud_perimeter,0,0,854,95676,95681,2720,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1475600,100640,170,1360,2040,23460,3400,92820,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21120,,,,
854,lud_perimeter,0,0,855,95676,95681,2704,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1466920,100048,169,1352,2028,23322,3380,92274,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21280,,,,
855,lud_perimeter,0,0,856,95676,95681,2688,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1458240,99456,168,1344,2016,23184,3360,91728,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21760,,,,
856,lud_perimeter,0,0,857,95676,95681,2672,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1449560,98864,167,1336,2004,23046,3340,91182,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,19680,,,,
857,lud_perimeter,0,0,858,95676,95681,2656,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1440880,98272,166,1328,1992,22908,3320,90636,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,21120,,,,
858,lud_perimeter,0,0,859,95676,95681,2640,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1432200,97680,165,1320,1980,22770,3300,90090,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,20800,,,,
859,lud_perimeter,0,0,860,95676,95681,2624,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1423520,97088,164,1312,1968,22632,3280,89544,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,20640,,,,
860,lud_perimeter,0,0,861,95676,95681,2608,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1414840,96496,163,1304,1956,22494,3260,88998,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,20640,,,,
861,lud_perimeter,0,0,862,95676,95681,2592,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1406160,95904,162,1296,1944,22356,3240,88452,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,20640,,,,
862,lud_perimeter,0,0,863,95676,95681,2576,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1397480,95312,161,1288,1932,22218,3220,87906,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,20000,,,,
863,lud_perimeter,0,0,864,95676,95681,2560,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1388800,94720,160,1280,1920,22080,3200,87360,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,20640,,,,
864,lud_perimeter,0,0,865,95676,95681,2544,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1380120,94128,159,1272,1908,21942,3180,86814,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,20000,,,,
865,lud_perimeter,0,0,866,95676,95681,2528,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1371440,93536,158,1264,1896,21804,3160,86268,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,20480,,,,
866,lud_perimeter,0,0,867,95676,95681,2512,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1362760,92944,157,1256,1884,21666,3140,85722,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,20000,,,,
867,lud_perimeter,0,0,868,95676,95681,2496,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1354080,92352,156,1248,1872,21528,3120,85176,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,20480,,,,
868,lud_perimeter,0,0,869,95676,95681,2480,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1345400,91760,155,1240,1860,21390,3100,84630,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,19360,,,,
869,lud_perimeter,0,0,870,95676,95681,2464,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1336720,91168,154,1232,1848,21252,3080,84084,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,20480,,,,
870,lud_perimeter,0,0,871,95676,95681,2448,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1328040,90576,153,1224,1836,21114,3060,83538,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,19520,,,,
871,lud_perimeter,0,0,872,95676,95681,2432,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1319360,89984,152,1216,1824,20976,3040,82992,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,20320,,,,
872,lud_perimeter,0,0,873,95676,95681,2416,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1310680,89392,151,1208,1812,20838,3020,82446,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,19680,,,,
873,lud_perimeter,0,0,874,95676,95681,2400,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1302000,88800,150,1200,1800,20700,3000,81900,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,19200,,,,
874,lud_perimeter,0,0,875,95676,95681,2384,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1293320,88208,149,1192,1788,20562,2980,81354,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,18560,,,,
875,lud_perimeter,0,0,876,95676,95681,2368,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1284640,87616,148,1184,1776,20424,2960,80808,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,19041,,,,
876,lud_perimeter,0,0,877,95676,95681,2352,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1275960,87024,147,1176,1764,20286,2940,80262,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,19200,,,,
877,lud_perimeter,0,0,878,95676,95681,2336,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1267280,86432,146,1168,1752,20148,2920,79716,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,18400,,,,
878,lud_perimeter,0,0,879,95676,95681,2320,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1258600,85840,145,1160,1740,20010,2900,79170,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,18240,,,,
879,lud_perimeter,0,0,880,95676,95681,2304,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1249920,85248,144,1152,1728,19872,2880,78624,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,18560,,,,
880,lud_perimeter,0,0,881,95676,95681,2288,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1241240,84656,143,1144,1716,19734,2860,78078,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,18720,,,,
881,lud_perimeter,0,0,882,95676,95681,2272,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1232560,84064,142,1136,1704,19596,2840,77532,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,18400,,,,
882,lud_perimeter,0,0,883,95676,95681,2256,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1223880,83472,141,1128,1692,19458,2820,76986,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,19040,,,,
883,lud_perimeter,0,0,884,95676,95681,2240,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1215200,82880,140,1120,1680,19320,2800,76440,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,18240,,,,
884,lud_perimeter,0,0,885,95676,95681,2224,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1206520,82288,139,1112,1668,19182,2780,75894,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,19040,,,,
885,lud_perimeter,0,0,886,95676,95681,2208,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1197840,81696,138,1104,1656,19044,2760,75348,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,18880,,,,
886,lud_perimeter,0,0,887,95676,95681,2192,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1189160,81104,137,1096,1644,18906,2740,74802,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,18720,,,,
887,lud_perimeter,0,0,888,95676,95681,2176,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1180480,80512,136,1088,1632,18768,2720,74256,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,19200,,,,
888,lud_perimeter,0,0,889,95676,95681,2160,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1171800,79920,135,1080,1620,18630,2700,73710,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,18880,,,,
889,lud_perimeter,0,0,890,95676,95681,2144,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1163120,79328,134,1072,1608,18492,2680,73164,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,17601,,,,
890,lud_perimeter,0,0,891,95676,95681,2128,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1154440,78736,133,1064,1596,18354,2660,72618,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,17600,,,,
891,lud_perimeter,0,0,892,95676,95681,2112,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1145760,78144,132,1056,1584,18216,2640,72072,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,17280,,,,
892,lud_perimeter,0,0,893,95676,95681,2096,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1137080,77552,131,1048,1572,18078,2620,71526,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,17120,,,,
893,lud_perimeter,0,0,894,95676,95681,2080,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1128400,76960,130,1040,1560,17940,2600,70980,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,18240,,,,
894,lud_perimeter,0,0,895,95676,95681,2064,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1119720,76368,129,1032,1548,17802,2580,70434,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,17920,,,,
895,lud_perimeter,0,0,896,95676,95681,2048,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1111040,75776,128,1024,1536,17664,2560,69888,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,16800,,,,
896,lud_perimeter,0,0,897,95676,95681,2032,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1102360,75184,127,1016,1524,17526,2540,69342,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,17120,,,,
897,lud_perimeter,0,0,898,95676,95681,2016,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1093680,74592,126,1008,1512,17388,2520,68796,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,17440,,,,
898,lud_perimeter,0,0,899,95676,95681,2000,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1085000,74000,125,1000,1500,17250,2500,68250,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,17440,,,,
899,lud_perimeter,0,0,900,95676,95681,1984,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1076320,73408,124,992,1488,17112,2480,67704,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,17920,,,,
900,lud_perimeter,0,0,901,95676,95681,1968,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1067640,72816,123,984,1476,16974,2460,67158,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,16480,,,,
901,lud_perimeter,0,0,902,95676,95681,1952,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1058960,72224,122,976,1464,16836,2440,66612,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,16800,,,,
902,lud_perimeter,0,0,903,95676,95681,1936,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1050280,71632,121,968,1452,16698,2420,66066,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,17120,,,,
903,lud_perimeter,0,0,904,95676,95681,1920,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1041600,71040,120,960,1440,16560,2400,65520,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,16480,,,,
904,lud_perimeter,0,0,905,95676,95681,1904,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1032920,70448,119,952,1428,16422,2380,64974,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
905,lud_perimeter,0,0,906,95676,95681,1888,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1024240,69856,118,944,1416,16284,2360,64428,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,16000,,,,
906,lud_perimeter,0,0,907,95676,95681,1872,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1015560,69264,117,936,1404,16146,2340,63882,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15840,,,,
907,lud_perimeter,0,0,908,95676,95681,1856,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,1006880,68672,116,928,1392,16008,2320,63336,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,16000,,,,
908,lud_perimeter,0,0,909,95676,95681,1840,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,998200,68080,115,920,1380,15870,2300,62790,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15520,,,,
909,lud_perimeter,0,0,910,95676,95681,1824,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,989520,67488,114,912,1368,15732,2280,62244,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15840,,,,
910,lud_perimeter,0,0,911,95676,95681,1808,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,980840,66896,113,904,1356,15594,2260,61698,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15360,,,,
911,lud_perimeter,0,0,912,95676,95681,1792,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,972160,66304,112,896,1344,15456,2240,61152,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15520,,,,
912,lud_perimeter,0,0,913,95676,95681,1776,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,963480,65712,111,888,1332,15318,2220,60606,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
913,lud_perimeter,0,0,914,95676,95681,1760,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,954800,65120,110,880,1320,15180,2200,60060,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
914,lud_perimeter,0,0,915,95676,95681,1744,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,946120,64528,109,872,1308,15042,2180,59514,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14720,,,,
915,lud_perimeter,0,0,916,95676,95681,1728,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,937440,63936,108,864,1296,14904,2160,58968,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,16160,,,,
916,lud_perimeter,0,0,917,95676,95681,1712,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,928760,63344,107,856,1284,14766,2140,58422,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
917,lud_perimeter,0,0,918,95676,95681,1696,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,920080,62752,106,848,1272,14628,2120,57876,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15520,,,,
918,lud_perimeter,0,0,919,95676,95681,1680,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,911400,62160,105,840,1260,14490,2100,57330,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14560,,,,
919,lud_perimeter,0,0,920,95676,95681,1664,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,902720,61568,104,832,1248,14352,2080,56784,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14720,,,,
920,lud_perimeter,0,0,921,95676,95681,1648,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,894040,60976,103,824,1236,14214,2060,56238,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14720,,,,
921,lud_perimeter,0,0,922,95676,95681,1632,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,885360,60384,102,816,1224,14076,2040,55692,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15680,,,,
922,lud_perimeter,0,0,923,95676,95681,1616,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,876680,59792,101,808,1212,13938,2020,55146,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14240,,,,
923,lud_perimeter,0,0,924,95676,95681,1600,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,868000,59200,100,800,1200,13800,2000,54600,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
924,lud_perimeter,0,0,925,95676,95681,1584,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,859320,58608,99,792,1188,13662,1980,54054,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15840,,,,
925,lud_perimeter,0,0,926,95676,95681,1568,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,850640,58016,98,784,1176,13524,1960,53508,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15520,,,,
926,lud_perimeter,0,0,927,95676,95681,1552,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,841960,57424,97,776,1164,13386,1940,52962,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
927,lud_perimeter,0,0,928,95676,95681,1536,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,833280,56832,96,768,1152,13248,1920,52416,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,16000,,,,
928,lud_perimeter,0,0,929,95676,95681,1520,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,824600,56240,95,760,1140,13110,1900,51870,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14240,,,,
929,lud_perimeter,0,0,930,95676,95681,1504,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,815920,55648,94,752,1128,12972,1880,51324,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,16000,,,,
930,lud_perimeter,0,0,931,95676,95681,1488,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,807240,55056,93,744,1116,12834,1860,50778,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
931,lud_perimeter,0,0,932,95676,95681,1472,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,798560,54464,92,736,1104,12696,1840,50232,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
932,lud_perimeter,0,0,933,95676,95681,1456,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,789880,53872,91,728,1092,12558,1820,49686,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,13920,,,,
933,lud_perimeter,0,0,934,95676,95681,1440,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,781200,53280,90,720,1080,12420,1800,49140,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15360,,,,
934,lud_perimeter,0,0,935,95676,95681,1424,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,772520,52688,89,712,1068,12282,1780,48594,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
935,lud_perimeter,0,0,936,95676,95681,1408,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,763840,52096,88,704,1056,12144,1760,48048,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15840,,,,
936,lud_perimeter,0,0,937,95676,95681,1392,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,755160,51504,87,696,1044,12006,1740,47502,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14720,,,,
937,lud_perimeter,0,0,938,95676,95681,1376,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,746480,50912,86,688,1032,11868,1720,46956,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
938,lud_perimeter,0,0,939,95676,95681,1360,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,737800,50320,85,680,1020,11730,1700,46410,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
939,lud_perimeter,0,0,940,95676,95681,1344,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,729120,49728,84,672,1008,11592,1680,45864,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15520,,,,
940,lud_perimeter,0,0,941,95676,95681,1328,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,720440,49136,83,664,996,11454,1660,45318,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14400,,,,
941,lud_perimeter,0,0,942,95676,95681,1312,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,711760,48544,82,656,984,11316,1640,44772,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
942,lud_perimeter,0,0,943,95676,95681,1296,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,703080,47952,81,648,972,11178,1620,44226,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
943,lud_perimeter,0,0,944,95676,95681,1280,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,694400,47360,80,640,960,11040,1600,43680,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
944,lud_perimeter,0,0,945,95676,95681,1264,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,685720,46768,79,632,948,10902,1580,43134,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14720,,,,
945,lud_perimeter,0,0,946,95676,95681,1248,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,677040,46176,78,624,936,10764,1560,42588,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15360,,,,
946,lud_perimeter,0,0,947,95676,95681,1232,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,668360,45584,77,616,924,10626,1540,42042,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14400,,,,
947,lud_perimeter,0,0,948,95676,95681,1216,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,659680,44992,76,608,912,10488,1520,41496,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
948,lud_perimeter,0,0,949,95676,95681,1200,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,651000,44400,75,600,900,10350,1500,40950,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14400,,,,
949,lud_perimeter,0,0,950,95676,95681,1184,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,642320,43808,74,592,888,10212,1480,40404,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14720,,,,
950,lud_perimeter,0,0,951,95676,95681,1168,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,633640,43216,73,584,876,10074,1460,39858,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14560,,,,
951,lud_perimeter,0,0,952,95676,95681,1152,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,624960,42624,72,576,864,9936,1440,39312,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
952,lud_perimeter,0,0,953,95676,95681,1136,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,616280,42032,71,568,852,9798,1420,38766,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
953,lud_perimeter,0,0,954,95676,95681,1120,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,607600,41440,70,560,840,9660,1400,38220,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15840,,,,
954,lud_perimeter,0,0,955,95676,95681,1104,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,598920,40848,69,552,828,9522,1380,37674,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14720,,,,
955,lud_perimeter,0,0,956,95676,95681,1088,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,590240,40256,68,544,816,9384,1360,37128,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
956,lud_perimeter,0,0,957,95676,95681,1072,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,581560,39664,67,536,804,9246,1340,36582,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
957,lud_perimeter,0,0,958,95676,95681,1056,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,572880,39072,66,528,792,9108,1320,36036,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15680,,,,
958,lud_perimeter,0,0,959,95676,95681,1040,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,564200,38480,65,520,780,8970,1300,35490,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
959,lud_perimeter,0,0,960,95676,95681,1024,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,555520,37888,64,512,768,8832,1280,34944,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15360,,,,
960,lud_perimeter,0,0,961,95676,95681,1008,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,546840,37296,63,504,756,8694,1260,34398,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14720,,,,
961,lud_perimeter,0,0,962,95676,95681,992,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,538160,36704,62,496,744,8556,1240,33852,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
962,lud_perimeter,0,0,963,95676,95681,976,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,529480,36112,61,488,732,8418,1220,33306,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
963,lud_perimeter,0,0,964,95676,95681,960,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,520800,35520,60,480,720,8280,1200,32760,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15360,,,,
964,lud_perimeter,0,0,965,95676,95681,944,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,512120,34928,59,472,708,8142,1180,32214,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
965,lud_perimeter,0,0,966,95676,95681,928,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,503440,34336,58,464,696,8004,1160,31668,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15520,,,,
966,lud_perimeter,0,0,967,95676,95681,912,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,494760,33744,57,456,684,7866,1140,31122,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
967,lud_perimeter,0,0,968,95676,95681,896,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,486080,33152,56,448,672,7728,1120,30576,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15360,,,,
968,lud_perimeter,0,0,969,95676,95681,880,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,477400,32560,55,440,660,7590,1100,30030,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15360,,,,
969,lud_perimeter,0,0,970,95676,95681,864,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,468720,31968,54,432,648,7452,1080,29484,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
970,lud_perimeter,0,0,971,95676,95681,848,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,460040,31376,53,424,636,7314,1060,28938,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
971,lud_perimeter,0,0,972,95676,95681,832,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,451360,30784,52,416,624,7176,1040,28392,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15840,,,,
972,lud_perimeter,0,0,973,95676,95681,816,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,442680,30192,51,408,612,7038,1020,27846,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15041,,,,
973,lud_perimeter,0,0,974,95676,95681,800,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,434000,29600,50,400,600,6900,1000,27300,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
974,lud_perimeter,0,0,975,95676,95681,784,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,425320,29008,49,392,588,6762,980,26754,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
975,lud_perimeter,0,0,976,95676,95681,768,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,416640,28416,48,384,576,6624,960,26208,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15840,,,,
976,lud_perimeter,0,0,977,95676,95681,752,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,407960,27824,47,376,564,6486,940,25662,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,13920,,,,
977,lud_perimeter,0,0,978,95676,95681,736,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,399280,27232,46,368,552,6348,920,25116,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15840,,,,
978,lud_perimeter,0,0,979,95676,95681,720,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,390600,26640,45,360,540,6210,900,24570,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14240,,,,
979,lud_perimeter,0,0,980,95676,95681,704,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,381920,26048,44,352,528,6072,880,24024,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
980,lud_perimeter,0,0,981,95676,95681,688,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,373240,25456,43,344,516,5934,860,23478,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15360,,,,
981,lud_perimeter,0,0,982,95676,95681,672,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,364560,24864,42,336,504,5796,840,22932,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15521,,,,
982,lud_perimeter,0,0,983,95676,95681,656,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,355880,24272,41,328,492,5658,820,22386,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
983,lud_perimeter,0,0,984,95676,95681,640,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,347200,23680,40,320,480,5520,800,21840,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15840,,,,
984,lud_perimeter,0,0,985,95676,95681,624,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,338520,23088,39,312,468,5382,780,21294,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14720,,,,
985,lud_perimeter,0,0,986,95676,95681,608,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,329840,22496,38,304,456,5244,760,20748,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
986,lud_perimeter,0,0,987,95676,95681,592,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,321160,21904,37,296,444,5106,740,20202,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
987,lud_perimeter,0,0,988,95676,95681,576,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,312480,21312,36,288,432,4968,720,19656,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15520,,,,
988,lud_perimeter,0,0,989,95676,95681,560,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,303800,20720,35,280,420,4830,700,19110,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
989,lud_perimeter,0,0,990,95676,95681,544,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,295120,20128,34,272,408,4692,680,18564,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14720,,,,
990,lud_perimeter,0,0,991,95676,95681,528,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,286440,19536,33,264,396,4554,660,18018,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14560,,,,
991,lud_perimeter,0,0,992,95676,95681,512,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,277760,18944,32,256,384,4416,640,17472,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14240,,,,
992,lud_perimeter,0,0,993,95676,95681,496,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,269080,18352,31,248,372,4278,620,16926,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15360,,,,
993,lud_perimeter,0,0,994,95676,95681,480,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,260400,17760,30,240,360,4140,600,16380,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
994,lud_perimeter,0,0,995,95676,95681,464,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,251720,17168,29,232,348,4002,580,15834,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
995,lud_perimeter,0,0,996,95676,95681,448,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,243040,16576,28,224,336,3864,560,15288,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
996,lud_perimeter,0,0,997,95676,95681,432,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,234360,15984,27,216,324,3726,540,14742,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
997,lud_perimeter,0,0,998,95676,95681,416,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,225680,15392,26,208,312,3588,520,14196,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14720,,,,
998,lud_perimeter,0,0,999,95676,95681,400,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,217000,14800,25,200,300,3450,500,13650,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15360,,,,
999,lud_perimeter,0,0,1000,95676,95681,384,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,208320,14208,24,192,288,3312,480,13104,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15520,,,,
1000,lud_perimeter,0,0,1001,95676,95681,368,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,199640,13616,23,184,276,3174,460,12558,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14560,,,,
1001,lud_perimeter,0,0,1002,95676,95681,352,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,190960,13024,22,176,264,3036,440,12012,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
1002,lud_perimeter,0,0,1003,95676,95681,336,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,182280,12432,21,168,252,2898,420,11466,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
1003,lud_perimeter,0,0,1004,95676,95681,320,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,173600,11840,20,160,240,2760,400,10920,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15040,,,,
1004,lud_perimeter,0,0,1005,95676,95681,304,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,164920,11248,19,152,228,2622,380,10374,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
1005,lud_perimeter,0,0,1006,95676,95681,288,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,156240,10656,18,144,216,2484,360,9828,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15680,,,,
1006,lud_perimeter,0,0,1007,95676,95681,272,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,147560,10064,17,136,204,2346,340,9282,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
1007,lud_perimeter,0,0,1008,95676,95681,256,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,138880,9472,16,128,192,2208,320,8736,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15520,,,,
1008,lud_perimeter,0,0,1009,95676,95681,240,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,130200,8880,15,120,180,2070,300,8190,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14400,,,,
1009,lud_perimeter,0,0,1010,95676,95681,224,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,121520,8288,14,112,168,1932,280,7644,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
1010,lud_perimeter,0,0,1011,95676,95681,208,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,112840,7696,13,104,156,1794,260,7098,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14080,,,,
1011,lud_perimeter,0,0,1012,95676,95681,192,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,104160,7104,12,96,144,1656,240,6552,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15360,,,,
1012,lud_perimeter,0,0,1013,95676,95681,176,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,95480,6512,11,88,132,1518,220,6006,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14560,,,,
1013,lud_perimeter,0,0,1014,95676,95681,160,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,86800,5920,10,80,120,1380,200,5460,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,15200,,,,
1014,lud_perimeter,0,0,1015,95676,95681,144,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,78120,5328,9,72,108,1242,180,4914,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
1015,lud_perimeter,0,0,1016,95676,95681,128,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,69440,4736,8,64,96,1104,160,4368,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
1016,lud_perimeter,0,0,1017,95676,95681,112,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,60760,4144,7,56,84,966,140,3822,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14720,,,,
1017,lud_perimeter,0,0,1018,95676,95681,96,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,52080,3552,6,48,72,828,120,3276,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14560,,,,
1018,lud_perimeter,0,0,1019,95676,95681,80,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,43400,2960,5,40,60,690,100,2730,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,13920,,,,
1019,lud_perimeter,0,0,1020,95676,95681,64,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,34720,2368,4,32,48,552,80,2184,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14880,,,,
1020,lud_perimeter,0,0,1021,95676,95681,48,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,26040,1776,3,24,36,414,60,1638,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,13920,,,,
1021,lud_perimeter,0,0,1022,95676,95681,32,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,17360,1184,2,16,24,276,40,1092,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,13920,,,,
1022,lud_perimeter,0,0,1023,95676,95681,16,16,1024,0,32,24,9472,0x0,0x7f75c0e09ec0,8680,592,1,8,12,138,20,546,22,3.72376E+14,3.72376E+14,3.72376E+14,3.72376E+14,14080,,,,

==> data/lud/lud_kernel.hip.bf_m1_1.stats.csv <==
"Name","Calls","TotalDurationNs","AverageNs","Percentage"
"lud_perimeter",1023,65323731,63855,100.0


==> data/lud/lud_kernel.hip.cfm_m1_1.csv <==
Index,KernelName,gpu-id,queue-id,queue-index,pid,tid,grd,wgr,lds,scr,vgpr,sgpr,fbar,sig,obj,SQ_THREAD_CYCLES_VALU,SQ_ACTIVE_INST_VALU,SQ_WAVES,SQ_INSTS_VMEM_WR,SQ_INSTS_VMEM_RD,SQ_INSTS_LDS,SQ_INSTS_FLAT,SQ_INSTS_VALU,VALUUtilization,DispatchNs,BeginNs,EndNs,CompleteNs,DurationNs,,,,
0,lud_perimeter,0,0,1,95609,95614,16368,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8879640,605616,1023,8184,12276,141174,20460,558558,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,226880,,vmem,4190208,
1,lud_perimeter,0,0,2,95609,95614,16352,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8870960,605024,1022,8176,12264,141036,20440,558012,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,226720,,,6285312,10475520
2,lud_perimeter,0,0,3,95609,95614,16336,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8862280,604432,1021,8168,12252,140898,20420,557466,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,255840,,lds ,72281088,
3,lud_perimeter,0,0,4,95609,95614,16320,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8853600,603840,1020,8160,12240,140760,20400,556920,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,221120,,flat,10475520,
4,lud_perimeter,0,0,5,95609,95614,16304,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8844920,603248,1019,8152,12228,140622,20380,556374,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,226720,,,,
5,lud_perimeter,0,0,6,95609,95614,16288,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8836240,602656,1018,8144,12216,140484,20360,555828,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,225120,,,,
6,lud_perimeter,0,0,7,95609,95614,16272,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8827560,602064,1017,8136,12204,140346,20340,555282,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,139361,,,,
7,lud_perimeter,0,0,8,95609,95614,16256,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8818880,601472,1016,8128,12192,140208,20320,554736,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,143040,,,,
8,lud_perimeter,0,0,9,95609,95614,16240,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8810200,600880,1015,8120,12180,140070,20300,554190,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,138240,,,,
9,lud_perimeter,0,0,10,95609,95614,16224,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8801520,600288,1014,8112,12168,139932,20280,553644,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,132480,,,,
10,lud_perimeter,0,0,11,95609,95614,16208,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8792840,599696,1013,8104,12156,139794,20260,553098,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,139360,,,,
11,lud_perimeter,0,0,12,95609,95614,16192,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8784160,599104,1012,8096,12144,139656,20240,552552,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,134400,,,,
12,lud_perimeter,0,0,13,95609,95614,16176,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8775480,598512,1011,8088,12132,139518,20220,552006,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,138560,,,,
13,lud_perimeter,0,0,14,95609,95614,16160,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8766800,597920,1010,8080,12120,139380,20200,551460,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,134720,,,,
14,lud_perimeter,0,0,15,95609,95614,16144,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8758120,597328,1009,8072,12108,139242,20180,550914,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,137120,,,,
15,lud_perimeter,0,0,16,95609,95614,16128,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8749440,596736,1008,8064,12096,139104,20160,550368,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,137440,,,,
16,lud_perimeter,0,0,17,95609,95614,16112,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8740760,596144,1007,8056,12084,138966,20140,549822,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,137120,,,,
17,lud_perimeter,0,0,18,95609,95614,16096,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8732080,595552,1006,8048,12072,138828,20120,549276,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,135040,,,,
18,lud_perimeter,0,0,19,95609,95614,16080,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8723400,594960,1005,8040,12060,138690,20100,548730,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,138880,,,,
19,lud_perimeter,0,0,20,95609,95614,16064,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8714720,594368,1004,8032,12048,138552,20080,548184,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,135521,,,,
20,lud_perimeter,0,0,21,95609,95614,16048,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8706040,593776,1003,8024,12036,138414,20060,547638,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,141760,,,,
21,lud_perimeter,0,0,22,95609,95614,16032,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8697360,593184,1002,8016,12024,138276,20040,547092,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,132480,,,,
22,lud_perimeter,0,0,23,95609,95614,16016,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8688680,592592,1001,8008,12012,138138,20020,546546,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,144000,,,,
23,lud_perimeter,0,0,24,95609,95614,16000,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8680000,592000,1000,8000,12000,138000,20000,546000,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,134080,,,,
24,lud_perimeter,0,0,25,95609,95614,15984,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8671320,591408,999,7992,11988,137862,19980,545454,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,134080,,,,
25,lud_perimeter,0,0,26,95609,95614,15968,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8662640,590816,998,7984,11976,137724,19960,544908,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,134560,,,,
26,lud_perimeter,0,0,27,95609,95614,15952,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8653960,590224,997,7976,11964,137586,19940,544362,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,134880,,,,
27,lud_perimeter,0,0,28,95609,95614,15936,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8645280,589632,996,7968,11952,137448,19920,543816,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,133920,,,,
28,lud_perimeter,0,0,29,95609,95614,15920,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8636600,589040,995,7960,11940,137310,19900,543270,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,132640,,,,
29,lud_perimeter,0,0,30,95609,95614,15904,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8627920,588448,994,7952,11928,137172,19880,542724,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,133440,,,,
30,lud_perimeter,0,0,31,95609,95614,15888,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8619240,587856,993,7944,11916,137034,19860,542178,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,131680,,,,
31,lud_perimeter,0,0,32,95609,95614,15872,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8610560,587264,992,7936,11904,136896,19840,541632,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,129120,,,,
32,lud_perimeter,0,0,33,95609,95614,15856,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8601880,586672,991,7928,11892,136758,19820,541086,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,133121,,,,
33,lud_perimeter,0,0,34,95609,95614,15840,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8593200,586080,990,7920,11880,136620,19800,540540,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,131520,,,,
34,lud_perimeter,0,0,35,95609,95614,15824,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8584520,585488,989,7912,11868,136482,19780,539994,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,130240,,,,
35,lud_perimeter,0,0,36,95609,95614,15808,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8575840,584896,988,7904,11856,136344,19760,539448,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,139200,,,,
36,lud_perimeter,0,0,37,95609,95614,15792,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8567160,584304,987,7896,11844,136206,19740,538902,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,131200,,,,
37,lud_perimeter,0,0,38,95609,95614,15776,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8558480,583712,986,7888,11832,136068,19720,538356,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,131200,,,,
38,lud_perimeter,0,0,39,95609,95614,15760,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8549800,583120,985,7880,11820,135930,19700,537810,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,130400,,,,
39,lud_perimeter,0,0,40,95609,95614,15744,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8541120,582528,984,7872,11808,135792,19680,537264,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,130081,,,,
40,lud_perimeter,0,0,41,95609,95614,15728,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8532440,581936,983,7864,11796,135654,19660,536718,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,131040,,,,
41,lud_perimeter,0,0,42,95609,95614,15712,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8523760,581344,982,7856,11784,135516,19640,536172,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,130560,,,,
42,lud_perimeter,0,0,43,95609,95614,15696,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8515080,580752,981,7848,11772,135378,19620,535626,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,129920,,,,
43,lud_perimeter,0,0,44,95609,95614,15680,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8506400,580160,980,7840,11760,135240,19600,535080,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,129600,,,,
44,lud_perimeter,0,0,45,95609,95614,15664,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8497720,579568,979,7832,11748,135102,19580,534534,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,126400,,,,
45,lud_perimeter,0,0,46,95609,95614,15648,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8489040,578976,978,7824,11736,134964,19560,533988,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,128160,,,,
46,lud_perimeter,0,0,47,95609,95614,15632,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8480360,578384,977,7816,11724,134826,19540,533442,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,136001,,,,
47,lud_perimeter,0,0,48,95609,95614,15616,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8471680,577792,976,7808,11712,134688,19520,532896,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,128320,,,,
48,lud_perimeter,0,0,49,95609,95614,15600,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8463000,577200,975,7800,11700,134550,19500,532350,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,133760,,,,
49,lud_perimeter,0,0,50,95609,95614,15584,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8454320,576608,974,7792,11688,134412,19480,531804,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,129280,,,,
50,lud_perimeter,0,0,51,95609,95614,15568,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8445640,576016,973,7784,11676,134274,19460,531258,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,134400,,,,
51,lud_perimeter,0,0,52,95609,95614,15552,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8436960,575424,972,7776,11664,134136,19440,530712,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,128480,,,,
52,lud_perimeter,0,0,53,95609,95614,15536,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8428280,574832,971,7768,11652,133998,19420,530166,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,127360,,,,
53,lud_perimeter,0,0,54,95609,95614,15520,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8419600,574240,970,7760,11640,133860,19400,529620,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,130560,,,,
54,lud_perimeter,0,0,55,95609,95614,15504,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8410920,573648,969,7752,11628,133722,19380,529074,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,129600,,,,
55,lud_perimeter,0,0,56,95609,95614,15488,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8402240,573056,968,7744,11616,133584,19360,528528,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,130720,,,,
56,lud_perimeter,0,0,57,95609,95614,15472,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8393560,572464,967,7736,11604,133446,19340,527982,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,131840,,,,
57,lud_perimeter,0,0,58,95609,95614,15456,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8384880,571872,966,7728,11592,133308,19320,527436,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,132480,,,,
58,lud_perimeter,0,0,59,95609,95614,15440,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8376200,571280,965,7720,11580,133170,19300,526890,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,127360,,,,
59,lud_perimeter,0,0,60,95609,95614,15424,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8367520,570688,964,7712,11568,133032,19280,526344,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,136641,,,,
60,lud_perimeter,0,0,61,95609,95614,15408,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8358840,570096,963,7704,11556,132894,19260,525798,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,130080,,,,
61,lud_perimeter,0,0,62,95609,95614,15392,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8350160,569504,962,7696,11544,132756,19240,525252,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,127840,,,,
62,lud_perimeter,0,0,63,95609,95614,15376,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8341480,568912,961,7688,11532,132618,19220,524706,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,132000,,,,
63,lud_perimeter,0,0,64,95609,95614,15360,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8332800,568320,960,7680,11520,132480,19200,524160,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,131680,,,,
64,lud_perimeter,0,0,65,95609,95614,15344,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8324120,567728,959,7672,11508,132342,19180,523614,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,123840,,,,
65,lud_perimeter,0,0,66,95609,95614,15328,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8315440,567136,958,7664,11496,132204,19160,523068,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,127200,,,,
66,lud_perimeter,0,0,67,95609,95614,15312,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8306760,566544,957,7656,11484,132066,19140,522522,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,129761,,,,
67,lud_perimeter,0,0,68,95609,95614,15296,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8298080,565952,956,7648,11472,131928,19120,521976,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,126240,,,,
68,lud_perimeter,0,0,69,95609,95614,15280,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8289400,565360,955,7640,11460,131790,19100,521430,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,130400,,,,
69,lud_perimeter,0,0,70,95609,95614,15264,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8280720,564768,954,7632,11448,131652,19080,520884,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,127040,,,,
70,lud_perimeter,0,0,71,95609,95614,15248,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8272040,564176,953,7624,11436,131514,19060,520338,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,128960,,,,
71,lud_perimeter,0,0,72,95609,95614,15232,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8263360,563584,952,7616,11424,131376,19040,519792,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,131520,,,,
72,lud_perimeter,0,0,73,95609,95614,15216,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8254680,562992,951,7608,11412,131238,19020,519246,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,126720,,,,
73,lud_perimeter,0,0,74,95609,95614,15200,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8246000,562400,950,7600,11400,131100,19000,518700,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,126721,,,,
74,lud_perimeter,0,0,75,95609,95614,15184,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8237320,561808,949,7592,11388,130962,18980,518154,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,134240,,,,
75,lud_perimeter,0,0,76,95609,95614,15168,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8228640,561216,948,7584,11376,130824,18960,517608,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,128320,,,,
76,lud_perimeter,0,0,77,95609,95614,15152,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8219960,560624,947,7576,11364,130686,18940,517062,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,129760,,,,
77,lud_perimeter,0,0,78,95609,95614,15136,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8211280,560032,946,7568,11352,130548,18920,516516,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,131200,,,,
78,lud_perimeter,0,0,79,95609,95614,15120,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8202600,559440,945,7560,11340,130410,18900,515970,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,128320,,,,
79,lud_perimeter,0,0,80,95609,95614,15104,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8193920,558848,944,7552,11328,130272,18880,515424,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,127680,,,,
80,lud_perimeter,0,0,81,95609,95614,15088,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8185240,558256,943,7544,11316,130134,18860,514878,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,135361,,,,
81,lud_perimeter,0,0,82,95609,95614,15072,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8176560,557664,942,7536,11304,129996,18840,514332,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,125440,,,,
82,lud_perimeter,0,0,83,95609,95614,15056,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8167880,557072,941,7528,11292,129858,18820,513786,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,132160,,,,
83,lud_perimeter,0,0,84,95609,95614,15040,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8159200,556480,940,7520,11280,129720,18800,513240,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,124320,,,,
84,lud_perimeter,0,0,85,95609,95614,15024,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8150520,555888,939,7512,11268,129582,18780,512694,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,127840,,,,
85,lud_perimeter,0,0,86,95609,95614,15008,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8141840,555296,938,7504,11256,129444,18760,512148,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,126240,,,,
86,lud_perimeter,0,0,87,95609,95614,14992,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8133160,554704,937,7496,11244,129306,18740,511602,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,127040,,,,
87,lud_perimeter,0,0,88,95609,95614,14976,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8124480,554112,936,7488,11232,129168,18720,511056,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,122560,,,,
88,lud_perimeter,0,0,89,95609,95614,14960,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8115800,553520,935,7480,11220,129030,18700,510510,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,129600,,,,
89,lud_perimeter,0,0,90,95609,95614,14944,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8107120,552928,934,7472,11208,128892,18680,509964,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,124640,,,,
90,lud_perimeter,0,0,91,95609,95614,14928,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8098440,552336,933,7464,11196,128754,18660,509418,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,124000,,,,
91,lud_perimeter,0,0,92,95609,95614,14912,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8089760,551744,932,7456,11184,128616,18640,508872,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,121600,,,,
92,lud_perimeter,0,0,93,95609,95614,14896,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8081080,551152,931,7448,11172,128478,18620,508326,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,128480,,,,
93,lud_perimeter,0,0,94,95609,95614,14880,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8072400,550560,930,7440,11160,128340,18600,507780,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,126240,,,,
94,lud_perimeter,0,0,95,95609,95614,14864,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8063720,549968,929,7432,11148,128202,18580,507234,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,122720,,,,
95,lud_perimeter,0,0,96,95609,95614,14848,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8055040,549376,928,7424,11136,128064,18560,506688,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,128320,,,,
96,lud_perimeter,0,0,97,95609,95614,14832,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8046360,548784,927,7416,11124,127926,18540,506142,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,120960,,,,
97,lud_perimeter,0,0,98,95609,95614,14816,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8037680,548192,926,7408,11112,127788,18520,505596,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,123040,,,,
98,lud_perimeter,0,0,99,95609,95614,14800,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8029000,547600,925,7400,11100,127650,18500,505050,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,121440,,,,
99,lud_perimeter,0,0,100,95609,95614,14784,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8020320,547008,924,7392,11088,127512,18480,504504,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,125600,,,,
100,lud_perimeter,0,0,101,95609,95614,14768,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8011640,546416,923,7384,11076,127374,18460,503958,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,123040,,,,
101,lud_perimeter,0,0,102,95609,95614,14752,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8002960,545824,922,7376,11064,127236,18440,503412,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,123361,,,,
102,lud_perimeter,0,0,103,95609,95614,14736,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7994280,545232,921,7368,11052,127098,18420,502866,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,121120,,,,
103,lud_perimeter,0,0,104,95609,95614,14720,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7985600,544640,920,7360,11040,126960,18400,502320,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,122240,,,,
104,lud_perimeter,0,0,105,95609,95614,14704,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7976920,544048,919,7352,11028,126822,18380,501774,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,121600,,,,
105,lud_perimeter,0,0,106,95609,95614,14688,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7968240,543456,918,7344,11016,126684,18360,501228,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,119360,,,,
106,lud_perimeter,0,0,107,95609,95614,14672,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7959560,542864,917,7336,11004,126546,18340,500682,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,124640,,,,
107,lud_perimeter,0,0,108,95609,95614,14656,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7950880,542272,916,7328,10992,126408,18320,500136,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,122080,,,,
108,lud_perimeter,0,0,109,95609,95614,14640,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7942200,541680,915,7320,10980,126270,18300,499590,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,124640,,,,
109,lud_perimeter,0,0,110,95609,95614,14624,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7933520,541088,914,7312,10968,126132,18280,499044,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,118400,,,,
110,lud_perimeter,0,0,111,95609,95614,14608,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7924840,540496,913,7304,10956,125994,18260,498498,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,124640,,,,
111,lud_perimeter,0,0,112,95609,95614,14592,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7916160,539904,912,7296,10944,125856,18240,497952,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,120161,,,,
112,lud_perimeter,0,0,113,95609,95614,14576,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7907480,539312,911,7288,10932,125718,18220,497406,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,122240,,,,
113,lud_perimeter,0,0,114,95609,95614,14560,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7898800,538720,910,7280,10920,125580,18200,496860,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,125600,,,,
114,lud_perimeter,0,0,115,95609,95614,14544,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7890120,538128,909,7272,10908,125442,18180,496314,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,124160,,,,
115,lud_perimeter,0,0,116,95609,95614,14528,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7881440,537536,908,7264,10896,125304,18160,495768,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,122240,,,,
116,lud_perimeter,0,0,117,95609,95614,14512,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7872760,536944,907,7256,10884,125166,18140,495222,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,122720,,,,
117,lud_perimeter,0,0,118,95609,95614,14496,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7864080,536352,906,7248,10872,125028,18120,494676,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,116481,,,,
118,lud_perimeter,0,0,119,95609,95614,14480,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7855400,535760,905,7240,10860,124890,18100,494130,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,122240,,,,
119,lud_perimeter,0,0,120,95609,95614,14464,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7846720,535168,904,7232,10848,124752,18080,493584,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,120640,,,,
120,lud_perimeter,0,0,121,95609,95614,14448,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7838040,534576,903,7224,10836,124614,18060,493038,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,117280,,,,
121,lud_perimeter,0,0,122,95609,95614,14432,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7829360,533984,902,7216,10824,124476,18040,492492,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,116800,,,,
122,lud_perimeter,0,0,123,95609,95614,14416,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7820680,533392,901,7208,10812,124338,18020,491946,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,121120,,,,
123,lud_perimeter,0,0,124,95609,95614,14400,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7812000,532800,900,7200,10800,124200,18000,491400,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,121440,,,,
124,lud_perimeter,0,0,125,95609,95614,14384,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7803320,532208,899,7192,10788,124062,17980,490854,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,116960,,,,
125,lud_perimeter,0,0,126,95609,95614,14368,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7794640,531616,898,7184,10776,123924,17960,490308,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,118880,,,,
126,lud_perimeter,0,0,127,95609,95614,14352,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7785960,531024,897,7176,10764,123786,17940,489762,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,119200,,,,
127,lud_perimeter,0,0,128,95609,95614,14336,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7777280,530432,896,7168,10752,123648,17920,489216,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,117920,,,,
128,lud_perimeter,0,0,129,95609,95614,14320,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7768600,529840,895,7160,10740,123510,17900,488670,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,112320,,,,
129,lud_perimeter,0,0,130,95609,95614,14304,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7759920,529248,894,7152,10728,123372,17880,488124,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,115840,,,,
130,lud_perimeter,0,0,131,95609,95614,14288,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7751240,528656,893,7144,10716,123234,17860,487578,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,117441,,,,
131,lud_perimeter,0,0,132,95609,95614,14272,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7742560,528064,892,7136,10704,123096,17840,487032,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,118720,,,,
132,lud_perimeter,0,0,133,95609,95614,14256,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7733880,527472,891,7128,10692,122958,17820,486486,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,118080,,,,
133,lud_perimeter,0,0,134,95609,95614,14240,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7725200,526880,890,7120,10680,122820,17800,485940,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,117440,,,,
134,lud_perimeter,0,0,135,95609,95614,14224,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7716520,526288,889,7112,10668,122682,17780,485394,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,115360,,,,
135,lud_perimeter,0,0,136,95609,95614,14208,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7707840,525696,888,7104,10656,122544,17760,484848,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,113120,,,,
136,lud_perimeter,0,0,137,95609,95614,14192,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7699160,525104,887,7096,10644,122406,17740,484302,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,112480,,,,
137,lud_perimeter,0,0,138,95609,95614,14176,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7690480,524512,886,7088,10632,122268,17720,483756,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,117440,,,,
138,lud_perimeter,0,0,139,95609,95614,14160,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7681800,523920,885,7080,10620,122130,17700,483210,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,116800,,,,
139,lud_perimeter,0,0,140,95609,95614,14144,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7673120,523328,884,7072,10608,121992,17680,482664,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,112160,,,,
140,lud_perimeter,0,0,141,95609,95614,14128,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7664440,522736,883,7064,10596,121854,17660,482118,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,112480,,,,
141,lud_perimeter,0,0,142,95609,95614,14112,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7655760,522144,882,7056,10584,121716,17640,481572,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,117440,,,,
142,lud_perimeter,0,0,143,95609,95614,14096,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7647080,521552,881,7048,10572,121578,17620,481026,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,112960,,,,
143,lud_perimeter,0,0,144,95609,95614,14080,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7638400,520960,880,7040,10560,121440,17600,480480,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,114880,,,,
144,lud_perimeter,0,0,145,95609,95614,14064,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7629720,520368,879,7032,10548,121302,17580,479934,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,112320,,,,
145,lud_perimeter,0,0,146,95609,95614,14048,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7621040,519776,878,7024,10536,121164,17560,479388,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,114720,,,,
146,lud_perimeter,0,0,147,95609,95614,14032,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7612360,519184,877,7016,10524,121026,17540,478842,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,116960,,,,
147,lud_perimeter,0,0,148,95609,95614,14016,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7603680,518592,876,7008,10512,120888,17520,478296,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,116000,,,,
148,lud_perimeter,0,0,149,95609,95614,14000,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7595000,518000,875,7000,10500,120750,17500,477750,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,115840,,,,
149,lud_perimeter,0,0,150,95609,95614,13984,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7586320,517408,874,6992,10488,120612,17480,477204,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,114881,,,,
150,lud_perimeter,0,0,151,95609,95614,13968,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7577640,516816,873,6984,10476,120474,17460,476658,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,112160,,,,
151,lud_perimeter,0,0,152,95609,95614,13952,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7568960,516224,872,6976,10464,120336,17440,476112,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,114560,,,,
152,lud_perimeter,0,0,153,95609,95614,13936,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7560280,515632,871,6968,10452,120198,17420,475566,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,110880,,,,
153,lud_perimeter,0,0,154,95609,95614,13920,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7551600,515040,870,6960,10440,120060,17400,475020,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,112960,,,,
154,lud_perimeter,0,0,155,95609,95614,13904,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7542920,514448,869,6952,10428,119922,17380,474474,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,114400,,,,
155,lud_perimeter,0,0,156,95609,95614,13888,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7534240,513856,868,6944,10416,119784,17360,473928,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,115360,,,,
156,lud_perimeter,0,0,157,95609,95614,13872,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7525560,513264,867,6936,10404,119646,17340,473382,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,113440,,,,
157,lud_perimeter,0,0,158,95609,95614,13856,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7516880,512672,866,6928,10392,119508,17320,472836,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,114080,,,,
158,lud_perimeter,0,0,159,95609,95614,13840,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7508200,512080,865,6920,10380,119370,17300,472290,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,114400,,,,
159,lud_perimeter,0,0,160,95609,95614,13824,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7499520,511488,864,6912,10368,119232,17280,471744,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,112320,,,,
160,lud_perimeter,0,0,161,95609,95614,13808,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7490840,510896,863,6904,10356,119094,17260,471198,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,107520,,,,
161,lud_perimeter,0,0,162,95609,95614,13792,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7482160,510304,862,6896,10344,118956,17240,470652,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,110240,,,,
162,lud_perimeter,0,0,163,95609,95614,13776,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7473480,509712,861,6888,10332,118818,17220,470106,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,112641,,,,
163,lud_perimeter,0,0,164,95609,95614,13760,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7464800,509120,860,6880,10320,118680,17200,469560,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,110880,,,,
164,lud_perimeter,0,0,165,95609,95614,13744,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7456120,508528,859,6872,10308,118542,17180,469014,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,109760,,,,
165,lud_perimeter,0,0,166,95609,95614,13728,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7447440,507936,858,6864,10296,118404,17160,468468,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,110240,,,,
166,lud_perimeter,0,0,167,95609,95614,13712,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7438760,507344,857,6856,10284,118266,17140,467922,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,111040,,,,
167,lud_perimeter,0,0,168,95609,95614,13696,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7430080,506752,856,6848,10272,118128,17120,467376,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,111520,,,,
168,lud_perimeter,0,0,169,95609,95614,13680,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7421400,506160,855,6840,10260,117990,17100,466830,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,112160,,,,
169,lud_perimeter,0,0,170,95609,95614,13664,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7412720,505568,854,6832,10248,117852,17080,466284,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,107841,,,,
170,lud_perimeter,0,0,171,95609,95614,13648,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7404040,504976,853,6824,10236,117714,17060,465738,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,108160,,,,
171,lud_perimeter,0,0,172,95609,95614,13632,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7395360,504384,852,6816,10224,117576,17040,465192,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,108960,,,,
172,lud_perimeter,0,0,173,95609,95614,13616,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7386680,503792,851,6808,10212,117438,17020,464646,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,108000,,,,
173,lud_perimeter,0,0,174,95609,95614,13600,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7378000,503200,850,6800,10200,117300,17000,464100,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,110400,,,,
174,lud_perimeter,0,0,175,95609,95614,13584,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7369320,502608,849,6792,10188,117162,16980,463554,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,109440,,,,
175,lud_perimeter,0,0,176,95609,95614,13568,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7360640,502016,848,6784,10176,117024,16960,463008,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,107520,,,,
176,lud_perimeter,0,0,177,95609,95614,13552,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7351960,501424,847,6776,10164,116886,16940,462462,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,109601,,,,
177,lud_perimeter,0,0,178,95609,95614,13536,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7343280,500832,846,6768,10152,116748,16920,461916,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,108960,,,,
178,lud_perimeter,0,0,179,95609,95614,13520,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7334600,500240,845,6760,10140,116610,16900,461370,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,107680,,,,
179,lud_perimeter,0,0,180,95609,95614,13504,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7325920,499648,844,6752,10128,116472,16880,460824,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,111360,,,,
180,lud_perimeter,0,0,181,95609,95614,13488,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7317240,499056,843,6744,10116,116334,16860,460278,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,110080,,,,
181,lud_perimeter,0,0,182,95609,95614,13472,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7308560,498464,842,6736,10104,116196,16840,459732,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,108640,,,,
182,lud_perimeter,0,0,183,95609,95614,13456,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7299880,497872,841,6728,10092,116058,16820,459186,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,108640,,,,
183,lud_perimeter,0,0,184,95609,95614,13440,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7291200,497280,840,6720,10080,115920,16800,458640,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,105600,,,,
184,lud_perimeter,0,0,185,95609,95614,13424,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7282520,496688,839,6712,10068,115782,16780,458094,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,105920,,,,
185,lud_perimeter,0,0,186,95609,95614,13408,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7273840,496096,838,6704,10056,115644,16760,457548,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,109760,,,,
186,lud_perimeter,0,0,187,95609,95614,13392,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7265160,495504,837,6696,10044,115506,16740,457002,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,107520,,,,
187,lud_perimeter,0,0,188,95609,95614,13376,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7256480,494912,836,6688,10032,115368,16720,456456,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,107200,,,,
188,lud_perimeter,0,0,189,95609,95614,13360,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7247800,494320,835,6680,10020,115230,16700,455910,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,107360,,,,
189,lud_perimeter,0,0,190,95609,95614,13344,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7239120,493728,834,6672,10008,115092,16680,455364,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,104160,,,,
190,lud_perimeter,0,0,191,95609,95614,13328,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7230440,493136,833,6664,9996,114954,16660,454818,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,108160,,,,
191,lud_perimeter,0,0,192,95609,95614,13312,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7221760,492544,832,6656,9984,114816,16640,454272,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,107040,,,,
192,lud_perimeter,0,0,193,95609,95614,13296,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7213080,491952,831,6648,9972,114678,16620,453726,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,105120,,,,
193,lud_perimeter,0,0,194,95609,95614,13280,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7204400,491360,830,6640,9960,114540,16600,453180,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,108000,,,,
194,lud_perimeter,0,0,195,95609,95614,13264,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7195720,490768,829,6632,9948,114402,16580,452634,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,102880,,,,
195,lud_perimeter,0,0,196,95609,95614,13248,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7187040,490176,828,6624,9936,114264,16560,452088,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,104160,,,,
196,lud_perimeter,0,0,197,95609,95614,13232,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7178360,489584,827,6616,9924,114126,16540,451542,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,104480,,,,
197,lud_perimeter,0,0,198,95609,95614,13216,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7169680,488992,826,6608,9912,113988,16520,450996,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,104160,,,,
198,lud_perimeter,0,0,199,95609,95614,13200,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7161000,488400,825,6600,9900,113850,16500,450450,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,106720,,,,
199,lud_perimeter,0,0,200,95609,95614,13184,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7152320,487808,824,6592,9888,113712,16480,449904,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,107200,,,,
200,lud_perimeter,0,0,201,95609,95614,13168,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7143640,487216,823,6584,9876,113574,16460,449358,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,104320,,,,
201,lud_perimeter,0,0,202,95609,95614,13152,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7134960,486624,822,6576,9864,113436,16440,448812,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,105440,,,,
202,lud_perimeter,0,0,203,95609,95614,13136,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7126280,486032,821,6568,9852,113298,16420,448266,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,102880,,,,
203,lud_perimeter,0,0,204,95609,95614,13120,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7117600,485440,820,6560,9840,113160,16400,447720,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,104000,,,,
204,lud_perimeter,0,0,205,95609,95614,13104,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7108920,484848,819,6552,9828,113022,16380,447174,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,105760,,,,
205,lud_perimeter,0,0,206,95609,95614,13088,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7100240,484256,818,6544,9816,112884,16360,446628,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,103360,,,,
206,lud_perimeter,0,0,207,95609,95614,13072,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7091560,483664,817,6536,9804,112746,16340,446082,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,100480,,,,
207,lud_perimeter,0,0,208,95609,95614,13056,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7082880,483072,816,6528,9792,112608,16320,445536,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,98880,,,,
208,lud_perimeter,0,0,209,95609,95614,13040,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7074200,482480,815,6520,9780,112470,16300,444990,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,102080,,,,
209,lud_perimeter,0,0,210,95609,95614,13024,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7065520,481888,814,6512,9768,112332,16280,444444,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,102560,,,,
210,lud_perimeter,0,0,211,95609,95614,13008,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7056840,481296,813,6504,9756,112194,16260,443898,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,101440,,,,
211,lud_perimeter,0,0,212,95609,95614,12992,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7048160,480704,812,6496,9744,112056,16240,443352,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,99040,,,,
212,lud_perimeter,0,0,213,95609,95614,12976,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7039480,480112,811,6488,9732,111918,16220,442806,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,101920,,,,
213,lud_perimeter,0,0,214,95609,95614,12960,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7030800,479520,810,6480,9720,111780,16200,442260,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,100640,,,,
214,lud_perimeter,0,0,215,95609,95614,12944,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7022120,478928,809,6472,9708,111642,16180,441714,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,101920,,,,
215,lud_perimeter,0,0,216,95609,95614,12928,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7013440,478336,808,6464,9696,111504,16160,441168,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,100160,,,,
216,lud_perimeter,0,0,217,95609,95614,12912,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,7004760,477744,807,6456,9684,111366,16140,440622,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,100960,,,,
217,lud_perimeter,0,0,218,95609,95614,12896,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6996080,477152,806,6448,9672,111228,16120,440076,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,102080,,,,
218,lud_perimeter,0,0,219,95609,95614,12880,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6987400,476560,805,6440,9660,111090,16100,439530,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,102080,,,,
219,lud_perimeter,0,0,220,95609,95614,12864,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6978720,475968,804,6432,9648,110952,16080,438984,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,98560,,,,
220,lud_perimeter,0,0,221,95609,95614,12848,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6970040,475376,803,6424,9636,110814,16060,438438,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,101920,,,,
221,lud_perimeter,0,0,222,95609,95614,12832,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6961360,474784,802,6416,9624,110676,16040,437892,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,97760,,,,
222,lud_perimeter,0,0,223,95609,95614,12816,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6952680,474192,801,6408,9612,110538,16020,437346,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,99360,,,,
223,lud_perimeter,0,0,224,95609,95614,12800,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6944000,473600,800,6400,9600,110400,16000,436800,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,100160,,,,
224,lud_perimeter,0,0,225,95609,95614,12784,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6935320,473008,799,6392,9588,110262,15980,436254,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,98880,,,,
225,lud_perimeter,0,0,226,95609,95614,12768,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6926640,472416,798,6384,9576,110124,15960,435708,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,101760,,,,
226,lud_perimeter,0,0,227,95609,95614,12752,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6917960,471824,797,6376,9564,109986,15940,435162,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,99680,,,,
227,lud_perimeter,0,0,228,95609,95614,12736,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6909280,471232,796,6368,9552,109848,15920,434616,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,102560,,,,
228,lud_perimeter,0,0,229,95609,95614,12720,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6900600,470640,795,6360,9540,109710,15900,434070,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,99200,,,,
229,lud_perimeter,0,0,230,95609,95614,12704,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6891920,470048,794,6352,9528,109572,15880,433524,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,100160,,,,
230,lud_perimeter,0,0,231,95609,95614,12688,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6883240,469456,793,6344,9516,109434,15860,432978,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,100480,,,,
231,lud_perimeter,0,0,232,95609,95614,12672,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6874560,468864,792,6336,9504,109296,15840,432432,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,99040,,,,
232,lud_perimeter,0,0,233,95609,95614,12656,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6865880,468272,791,6328,9492,109158,15820,431886,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,99840,,,,
233,lud_perimeter,0,0,234,95609,95614,12640,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6857200,467680,790,6320,9480,109020,15800,431340,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,101120,,,,
234,lud_perimeter,0,0,235,95609,95614,12624,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6848520,467088,789,6312,9468,108882,15780,430794,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,100640,,,,
235,lud_perimeter,0,0,236,95609,95614,12608,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6839840,466496,788,6304,9456,108744,15760,430248,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,100480,,,,
236,lud_perimeter,0,0,237,95609,95614,12592,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6831160,465904,787,6296,9444,108606,15740,429702,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,99200,,,,
237,lud_perimeter,0,0,238,95609,95614,12576,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6822480,465312,786,6288,9432,108468,15720,429156,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,99200,,,,
238,lud_perimeter,0,0,239,95609,95614,12560,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6813800,464720,785,6280,9420,108330,15700,428610,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,100320,,,,
239,lud_perimeter,0,0,240,95609,95614,12544,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6805120,464128,784,6272,9408,108192,15680,428064,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,99040,,,,
240,lud_perimeter,0,0,241,95609,95614,12528,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6796440,463536,783,6264,9396,108054,15660,427518,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,99360,,,,
241,lud_perimeter,0,0,242,95609,95614,12512,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6787760,462944,782,6256,9384,107916,15640,426972,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,98560,,,,
242,lud_perimeter,0,0,243,95609,95614,12496,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6779080,462352,781,6248,9372,107778,15620,426426,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,98240,,,,
243,lud_perimeter,0,0,244,95609,95614,12480,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6770400,461760,780,6240,9360,107640,15600,425880,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,100160,,,,
244,lud_perimeter,0,0,245,95609,95614,12464,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6761720,461168,779,6232,9348,107502,15580,425334,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,99840,,,,
245,lud_perimeter,0,0,246,95609,95614,12448,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6753040,460576,778,6224,9336,107364,15560,424788,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,97920,,,,
246,lud_perimeter,0,0,247,95609,95614,12432,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6744360,459984,777,6216,9324,107226,15540,424242,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,98240,,,,
247,lud_perimeter,0,0,248,95609,95614,12416,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6735680,459392,776,6208,9312,107088,15520,423696,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,97440,,,,
248,lud_perimeter,0,0,249,95609,95614,12400,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6727000,458800,775,6200,9300,106950,15500,423150,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,97600,,,,
249,lud_perimeter,0,0,250,95609,95614,12384,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6718320,458208,774,6192,9288,106812,15480,422604,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,98080,,,,
250,lud_perimeter,0,0,251,95609,95614,12368,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6709640,457616,773,6184,9276,106674,15460,422058,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,97600,,,,
251,lud_perimeter,0,0,252,95609,95614,12352,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6700960,457024,772,6176,9264,106536,15440,421512,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,97760,,,,
252,lud_perimeter,0,0,253,95609,95614,12336,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6692280,456432,771,6168,9252,106398,15420,420966,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,96960,,,,
253,lud_perimeter,0,0,254,95609,95614,12320,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6683600,455840,770,6160,9240,106260,15400,420420,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,96320,,,,
254,lud_perimeter,0,0,255,95609,95614,12304,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6674920,455248,769,6152,9228,106122,15380,419874,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,94720,,,,
255,lud_perimeter,0,0,256,95609,95614,12288,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6666240,454656,768,6144,9216,105984,15360,419328,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,96160,,,,
256,lud_perimeter,0,0,257,95609,95614,12272,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6657560,454064,767,6136,9204,105846,15340,418782,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,95360,,,,
257,lud_perimeter,0,0,258,95609,95614,12256,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6648880,453472,766,6128,9192,105708,15320,418236,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,98880,,,,
258,lud_perimeter,0,0,259,95609,95614,12240,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6640200,452880,765,6120,9180,105570,15300,417690,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,96000,,,,
259,lud_perimeter,0,0,260,95609,95614,12224,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6631520,452288,764,6112,9168,105432,15280,417144,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,94720,,,,
260,lud_perimeter,0,0,261,95609,95614,12208,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6622840,451696,763,6104,9156,105294,15260,416598,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,95200,,,,
261,lud_perimeter,0,0,262,95609,95614,12192,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6614160,451104,762,6096,9144,105156,15240,416052,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,94240,,,,
262,lud_perimeter,0,0,263,95609,95614,12176,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6605480,450512,761,6088,9132,105018,15220,415506,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,94880,,,,
263,lud_perimeter,0,0,264,95609,95614,12160,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6596800,449920,760,6080,9120,104880,15200,414960,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,94880,,,,
264,lud_perimeter,0,0,265,95609,95614,12144,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6588120,449328,759,6072,9108,104742,15180,414414,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,92640,,,,
265,lud_perimeter,0,0,266,95609,95614,12128,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6579440,448736,758,6064,9096,104604,15160,413868,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,93440,,,,
266,lud_perimeter,0,0,267,95609,95614,12112,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6570760,448144,757,6056,9084,104466,15140,413322,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,95520,,,,
267,lud_perimeter,0,0,268,95609,95614,12096,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6562080,447552,756,6048,9072,104328,15120,412776,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,93440,,,,
268,lud_perimeter,0,0,269,95609,95614,12080,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6553400,446960,755,6040,9060,104190,15100,412230,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,92960,,,,
269,lud_perimeter,0,0,270,95609,95614,12064,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6544720,446368,754,6032,9048,104052,15080,411684,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,94720,,,,
270,lud_perimeter,0,0,271,95609,95614,12048,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6536040,445776,753,6024,9036,103914,15060,411138,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,94080,,,,
271,lud_perimeter,0,0,272,95609,95614,12032,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6527360,445184,752,6016,9024,103776,15040,410592,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,94880,,,,
272,lud_perimeter,0,0,273,95609,95614,12016,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6518680,444592,751,6008,9012,103638,15020,410046,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,92320,,,,
273,lud_perimeter,0,0,274,95609,95614,12000,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6510000,444000,750,6000,9000,103500,15000,409500,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,93440,,,,
274,lud_perimeter,0,0,275,95609,95614,11984,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6501320,443408,749,5992,8988,103362,14980,408954,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,94400,,,,
275,lud_perimeter,0,0,276,95609,95614,11968,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6492640,442816,748,5984,8976,103224,14960,408408,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,92000,,,,
276,lud_perimeter,0,0,277,95609,95614,11952,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6483960,442224,747,5976,8964,103086,14940,407862,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,92640,,,,
277,lud_perimeter,0,0,278,95609,95614,11936,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6475280,441632,746,5968,8952,102948,14920,407316,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,91840,,,,
278,lud_perimeter,0,0,279,95609,95614,11920,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6466600,441040,745,5960,8940,102810,14900,406770,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,93600,,,,
279,lud_perimeter,0,0,280,95609,95614,11904,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6457920,440448,744,5952,8928,102672,14880,406224,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,91840,,,,
280,lud_perimeter,0,0,281,95609,95614,11888,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6449240,439856,743,5944,8916,102534,14860,405678,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,91680,,,,
281,lud_perimeter,0,0,282,95609,95614,11872,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6440560,439264,742,5936,8904,102396,14840,405132,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,90080,,,,
282,lud_perimeter,0,0,283,95609,95614,11856,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6431880,438672,741,5928,8892,102258,14820,404586,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,91040,,,,
283,lud_perimeter,0,0,284,95609,95614,11840,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6423200,438080,740,5920,8880,102120,14800,404040,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,90880,,,,
284,lud_perimeter,0,0,285,95609,95614,11824,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6414520,437488,739,5912,8868,101982,14780,403494,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,92160,,,,
285,lud_perimeter,0,0,286,95609,95614,11808,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6405840,436896,738,5904,8856,101844,14760,402948,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,90880,,,,
286,lud_perimeter,0,0,287,95609,95614,11792,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6397160,436304,737,5896,8844,101706,14740,402402,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,91681,,,,
287,lud_perimeter,0,0,288,95609,95614,11776,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6388480,435712,736,5888,8832,101568,14720,401856,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,88960,,,,
288,lud_perimeter,0,0,289,95609,95614,11760,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6379800,435120,735,5880,8820,101430,14700,401310,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,89600,,,,
289,lud_perimeter,0,0,290,95609,95614,11744,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6371120,434528,734,5872,8808,101292,14680,400764,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,90560,,,,
290,lud_perimeter,0,0,291,95609,95614,11728,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6362440,433936,733,5864,8796,101154,14660,400218,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,91680,,,,
291,lud_perimeter,0,0,292,95609,95614,11712,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6353760,433344,732,5856,8784,101016,14640,399672,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,90560,,,,
292,lud_perimeter,0,0,293,95609,95614,11696,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6345080,432752,731,5848,8772,100878,14620,399126,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,89280,,,,
293,lud_perimeter,0,0,294,95609,95614,11680,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6336400,432160,730,5840,8760,100740,14600,398580,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,91040,,,,
294,lud_perimeter,0,0,295,95609,95614,11664,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6327720,431568,729,5832,8748,100602,14580,398034,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,90080,,,,
295,lud_perimeter,0,0,296,95609,95614,11648,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6319040,430976,728,5824,8736,100464,14560,397488,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,90400,,,,
296,lud_perimeter,0,0,297,95609,95614,11632,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6310360,430384,727,5816,8724,100326,14540,396942,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,89120,,,,
297,lud_perimeter,0,0,298,95609,95614,11616,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6301680,429792,726,5808,8712,100188,14520,396396,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,91360,,,,
298,lud_perimeter,0,0,299,95609,95614,11600,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6293000,429200,725,5800,8700,100050,14500,395850,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,88960,,,,
299,lud_perimeter,0,0,300,95609,95614,11584,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6284320,428608,724,5792,8688,99912,14480,395304,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,89600,,,,
300,lud_perimeter,0,0,301,95609,95614,11568,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6275640,428016,723,5784,8676,99774,14460,394758,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,88160,,,,
301,lud_perimeter,0,0,302,95609,95614,11552,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6266960,427424,722,5776,8664,99636,14440,394212,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,89920,,,,
302,lud_perimeter,0,0,303,95609,95614,11536,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6258280,426832,721,5768,8652,99498,14420,393666,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,89120,,,,
303,lud_perimeter,0,0,304,95609,95614,11520,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6249600,426240,720,5760,8640,99360,14400,393120,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,90080,,,,
304,lud_perimeter,0,0,305,95609,95614,11504,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6240920,425648,719,5752,8628,99222,14380,392574,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,89600,,,,
305,lud_perimeter,0,0,306,95609,95614,11488,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6232240,425056,718,5744,8616,99084,14360,392028,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,89600,,,,
306,lud_perimeter,0,0,307,95609,95614,11472,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6223560,424464,717,5736,8604,98946,14340,391482,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,88640,,,,
307,lud_perimeter,0,0,308,95609,95614,11456,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6214880,423872,716,5728,8592,98808,14320,390936,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,88800,,,,
308,lud_perimeter,0,0,309,95609,95614,11440,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6206200,423280,715,5720,8580,98670,14300,390390,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,86880,,,,
309,lud_perimeter,0,0,310,95609,95614,11424,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6197520,422688,714,5712,8568,98532,14280,389844,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,87520,,,,
310,lud_perimeter,0,0,311,95609,95614,11408,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6188840,422096,713,5704,8556,98394,14260,389298,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,84960,,,,
311,lud_perimeter,0,0,312,95609,95614,11392,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6180160,421504,712,5696,8544,98256,14240,388752,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,88160,,,,
312,lud_perimeter,0,0,313,95609,95614,11376,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6171480,420912,711,5688,8532,98118,14220,388206,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,89440,,,,
313,lud_perimeter,0,0,314,95609,95614,11360,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6162800,420320,710,5680,8520,97980,14200,387660,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,87520,,,,
314,lud_perimeter,0,0,315,95609,95614,11344,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6154120,419728,709,5672,8508,97842,14180,387114,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,87360,,,,
315,lud_perimeter,0,0,316,95609,95614,11328,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6145440,419136,708,5664,8496,97704,14160,386568,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,87040,,,,
316,lud_perimeter,0,0,317,95609,95614,11312,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6136760,418544,707,5656,8484,97566,14140,386022,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,87680,,,,
317,lud_perimeter,0,0,318,95609,95614,11296,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6128080,417952,706,5648,8472,97428,14120,385476,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,85440,,,,
318,lud_perimeter,0,0,319,95609,95614,11280,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6119400,417360,705,5640,8460,97290,14100,384930,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,86880,,,,
319,lud_perimeter,0,0,320,95609,95614,11264,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6110720,416768,704,5632,8448,97152,14080,384384,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,85760,,,,
320,lud_perimeter,0,0,321,95609,95614,11248,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6102040,416176,703,5624,8436,97014,14060,383838,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,84160,,,,
321,lud_perimeter,0,0,322,95609,95614,11232,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6093360,415584,702,5616,8424,96876,14040,383292,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,83520,,,,
322,lud_perimeter,0,0,323,95609,95614,11216,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6084680,414992,701,5608,8412,96738,14020,382746,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,85600,,,,
323,lud_perimeter,0,0,324,95609,95614,11200,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6076000,414400,700,5600,8400,96600,14000,382200,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,86400,,,,
324,lud_perimeter,0,0,325,95609,95614,11184,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6067320,413808,699,5592,8388,96462,13980,381654,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,85920,,,,
325,lud_perimeter,0,0,326,95609,95614,11168,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6058640,413216,698,5584,8376,96324,13960,381108,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,85120,,,,
326,lud_perimeter,0,0,327,95609,95614,11152,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6049960,412624,697,5576,8364,96186,13940,380562,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,85120,,,,
327,lud_perimeter,0,0,328,95609,95614,11136,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6041280,412032,696,5568,8352,96048,13920,380016,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,84800,,,,
328,lud_perimeter,0,0,329,95609,95614,11120,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6032600,411440,695,5560,8340,95910,13900,379470,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,83520,,,,
329,lud_perimeter,0,0,330,95609,95614,11104,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6023920,410848,694,5552,8328,95772,13880,378924,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,82721,,,,
330,lud_perimeter,0,0,331,95609,95614,11088,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6015240,410256,693,5544,8316,95634,13860,378378,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,83200,,,,
331,lud_perimeter,0,0,332,95609,95614,11072,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,6006560,409664,692,5536,8304,95496,13840,377832,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,83520,,,,
332,lud_perimeter,0,0,333,95609,95614,11056,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5997880,409072,691,5528,8292,95358,13820,377286,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,84320,,,,
333,lud_perimeter,0,0,334,95609,95614,11040,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5989200,408480,690,5520,8280,95220,13800,376740,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,82560,,,,
334,lud_perimeter,0,0,335,95609,95614,11024,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5980520,407888,689,5512,8268,95082,13780,376194,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,85120,,,,
335,lud_perimeter,0,0,336,95609,95614,11008,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5971840,407296,688,5504,8256,94944,13760,375648,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,82240,,,,
336,lud_perimeter,0,0,337,95609,95614,10992,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5963160,406704,687,5496,8244,94806,13740,375102,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,84481,,,,
337,lud_perimeter,0,0,338,95609,95614,10976,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5954480,406112,686,5488,8232,94668,13720,374556,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,85760,,,,
338,lud_perimeter,0,0,339,95609,95614,10960,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5945800,405520,685,5480,8220,94530,13700,374010,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,82560,,,,
339,lud_perimeter,0,0,340,95609,95614,10944,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5937120,404928,684,5472,8208,94392,13680,373464,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,84320,,,,
340,lud_perimeter,0,0,341,95609,95614,10928,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5928440,404336,683,5464,8196,94254,13660,372918,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,85280,,,,
341,lud_perimeter,0,0,342,95609,95614,10912,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5919760,403744,682,5456,8184,94116,13640,372372,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,80960,,,,
342,lud_perimeter,0,0,343,95609,95614,10896,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5911080,403152,681,5448,8172,93978,13620,371826,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,83520,,,,
343,lud_perimeter,0,0,344,95609,95614,10880,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5902400,402560,680,5440,8160,93840,13600,371280,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,78401,,,,
344,lud_perimeter,0,0,345,95609,95614,10864,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5893720,401968,679,5432,8148,93702,13580,370734,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,81120,,,,
345,lud_perimeter,0,0,346,95609,95614,10848,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5885040,401376,678,5424,8136,93564,13560,370188,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,83360,,,,
346,lud_perimeter,0,0,347,95609,95614,10832,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5876360,400784,677,5416,8124,93426,13540,369642,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,83360,,,,
347,lud_perimeter,0,0,348,95609,95614,10816,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5867680,400192,676,5408,8112,93288,13520,369096,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,81280,,,,
348,lud_perimeter,0,0,349,95609,95614,10800,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5859000,399600,675,5400,8100,93150,13500,368550,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,82720,,,,
349,lud_perimeter,0,0,350,95609,95614,10784,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5850320,399008,674,5392,8088,93012,13480,368004,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,81760,,,,
350,lud_perimeter,0,0,351,95609,95614,10768,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5841640,398416,673,5384,8076,92874,13460,367458,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,80000,,,,
351,lud_perimeter,0,0,352,95609,95614,10752,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5832960,397824,672,5376,8064,92736,13440,366912,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,78720,,,,
352,lud_perimeter,0,0,353,95609,95614,10736,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5824280,397232,671,5368,8052,92598,13420,366366,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,81120,,,,
353,lud_perimeter,0,0,354,95609,95614,10720,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5815600,396640,670,5360,8040,92460,13400,365820,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,79680,,,,
354,lud_perimeter,0,0,355,95609,95614,10704,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5806920,396048,669,5352,8028,92322,13380,365274,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,83200,,,,
355,lud_perimeter,0,0,356,95609,95614,10688,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5798240,395456,668,5344,8016,92184,13360,364728,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,82080,,,,
356,lud_perimeter,0,0,357,95609,95614,10672,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5789560,394864,667,5336,8004,92046,13340,364182,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,80800,,,,
357,lud_perimeter,0,0,358,95609,95614,10656,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5780880,394272,666,5328,7992,91908,13320,363636,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,81120,,,,
358,lud_perimeter,0,0,359,95609,95614,10640,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5772200,393680,665,5320,7980,91770,13300,363090,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,80800,,,,
359,lud_perimeter,0,0,360,95609,95614,10624,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5763520,393088,664,5312,7968,91632,13280,362544,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,79360,,,,
360,lud_perimeter,0,0,361,95609,95614,10608,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5754840,392496,663,5304,7956,91494,13260,361998,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,78080,,,,
361,lud_perimeter,0,0,362,95609,95614,10592,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5746160,391904,662,5296,7944,91356,13240,361452,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,80160,,,,
362,lud_perimeter,0,0,363,95609,95614,10576,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5737480,391312,661,5288,7932,91218,13220,360906,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,79200,,,,
363,lud_perimeter,0,0,364,95609,95614,10560,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5728800,390720,660,5280,7920,91080,13200,360360,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,77120,,,,
364,lud_perimeter,0,0,365,95609,95614,10544,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5720120,390128,659,5272,7908,90942,13180,359814,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,79360,,,,
365,lud_perimeter,0,0,366,95609,95614,10528,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5711440,389536,658,5264,7896,90804,13160,359268,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,77760,,,,
366,lud_perimeter,0,0,367,95609,95614,10512,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5702760,388944,657,5256,7884,90666,13140,358722,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,79680,,,,
367,lud_perimeter,0,0,368,95609,95614,10496,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5694080,388352,656,5248,7872,90528,13120,358176,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,76480,,,,
368,lud_perimeter,0,0,369,95609,95614,10480,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5685400,387760,655,5240,7860,90390,13100,357630,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,79041,,,,
369,lud_perimeter,0,0,370,95609,95614,10464,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5676720,387168,654,5232,7848,90252,13080,357084,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,80640,,,,
370,lud_perimeter,0,0,371,95609,95614,10448,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5668040,386576,653,5224,7836,90114,13060,356538,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,80800,,,,
371,lud_perimeter,0,0,372,95609,95614,10432,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5659360,385984,652,5216,7824,89976,13040,355992,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,76800,,,,
372,lud_perimeter,0,0,373,95609,95614,10416,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5650680,385392,651,5208,7812,89838,13020,355446,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,81120,,,,
373,lud_perimeter,0,0,374,95609,95614,10400,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5642000,384800,650,5200,7800,89700,13000,354900,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,76640,,,,
374,lud_perimeter,0,0,375,95609,95614,10384,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5633320,384208,649,5192,7788,89562,12980,354354,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,77760,,,,
375,lud_perimeter,0,0,376,95609,95614,10368,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5624640,383616,648,5184,7776,89424,12960,353808,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,76961,,,,
376,lud_perimeter,0,0,377,95609,95614,10352,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5615960,383024,647,5176,7764,89286,12940,353262,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,76160,,,,
377,lud_perimeter,0,0,378,95609,95614,10336,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5607280,382432,646,5168,7752,89148,12920,352716,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,77600,,,,
378,lud_perimeter,0,0,379,95609,95614,10320,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5598600,381840,645,5160,7740,89010,12900,352170,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,76480,,,,
379,lud_perimeter,0,0,380,95609,95614,10304,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5589920,381248,644,5152,7728,88872,12880,351624,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,76960,,,,
380,lud_perimeter,0,0,381,95609,95614,10288,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5581240,380656,643,5144,7716,88734,12860,351078,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,78720,,,,
381,lud_perimeter,0,0,382,95609,95614,10272,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5572560,380064,642,5136,7704,88596,12840,350532,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,76160,,,,
382,lud_perimeter,0,0,383,95609,95614,10256,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5563880,379472,641,5128,7692,88458,12820,349986,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,76641,,,,
383,lud_perimeter,0,0,384,95609,95614,10240,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5555200,378880,640,5120,7680,88320,12800,349440,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,76960,,,,
384,lud_perimeter,0,0,385,95609,95614,10224,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5546520,378288,639,5112,7668,88182,12780,348894,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,75360,,,,
385,lud_perimeter,0,0,386,95609,95614,10208,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5537840,377696,638,5104,7656,88044,12760,348348,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,76160,,,,
386,lud_perimeter,0,0,387,95609,95614,10192,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5529160,377104,637,5096,7644,87906,12740,347802,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,75040,,,,
387,lud_perimeter,0,0,388,95609,95614,10176,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5520480,376512,636,5088,7632,87768,12720,347256,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73600,,,,
388,lud_perimeter,0,0,389,95609,95614,10160,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5511800,375920,635,5080,7620,87630,12700,346710,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,74560,,,,
389,lud_perimeter,0,0,390,95609,95614,10144,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5503120,375328,634,5072,7608,87492,12680,346164,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,74561,,,,
390,lud_perimeter,0,0,391,95609,95614,10128,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5494440,374736,633,5064,7596,87354,12660,345618,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73600,,,,
391,lud_perimeter,0,0,392,95609,95614,10112,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5485760,374144,632,5056,7584,87216,12640,345072,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,72320,,,,
392,lud_perimeter,0,0,393,95609,95614,10096,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5477080,373552,631,5048,7572,87078,12620,344526,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,75040,,,,
393,lud_perimeter,0,0,394,95609,95614,10080,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5468400,372960,630,5040,7560,86940,12600,343980,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,74720,,,,
394,lud_perimeter,0,0,395,95609,95614,10064,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5459720,372368,629,5032,7548,86802,12580,343434,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,74560,,,,
395,lud_perimeter,0,0,396,95609,95614,10048,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5451040,371776,628,5024,7536,86664,12560,342888,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,74240,,,,
396,lud_perimeter,0,0,397,95609,95614,10032,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5442360,371184,627,5016,7524,86526,12540,342342,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,74880,,,,
397,lud_perimeter,0,0,398,95609,95614,10016,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5433680,370592,626,5008,7512,86388,12520,341796,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73920,,,,
398,lud_perimeter,0,0,399,95609,95614,10000,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5425000,370000,625,5000,7500,86250,12500,341250,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,74080,,,,
399,lud_perimeter,0,0,400,95609,95614,9984,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5416320,369408,624,4992,7488,86112,12480,340704,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73440,,,,
400,lud_perimeter,0,0,401,95609,95614,9968,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5407640,368816,623,4984,7476,85974,12460,340158,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73920,,,,
401,lud_perimeter,0,0,402,95609,95614,9952,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5398960,368224,622,4976,7464,85836,12440,339612,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73600,,,,
402,lud_perimeter,0,0,403,95609,95614,9936,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5390280,367632,621,4968,7452,85698,12420,339066,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,72480,,,,
403,lud_perimeter,0,0,404,95609,95614,9920,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5381600,367040,620,4960,7440,85560,12400,338520,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,72960,,,,
404,lud_perimeter,0,0,405,95609,95614,9904,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5372920,366448,619,4952,7428,85422,12380,337974,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73120,,,,
405,lud_perimeter,0,0,406,95609,95614,9888,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5364240,365856,618,4944,7416,85284,12360,337428,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,71520,,,,
406,lud_perimeter,0,0,407,95609,95614,9872,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5355560,365264,617,4936,7404,85146,12340,336882,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73280,,,,
407,lud_perimeter,0,0,408,95609,95614,9856,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5346880,364672,616,4928,7392,85008,12320,336336,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73280,,,,
408,lud_perimeter,0,0,409,95609,95614,9840,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5338200,364080,615,4920,7380,84870,12300,335790,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73600,,,,
409,lud_perimeter,0,0,410,95609,95614,9824,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5329520,363488,614,4912,7368,84732,12280,335244,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,72320,,,,
410,lud_perimeter,0,0,411,95609,95614,9808,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5320840,362896,613,4904,7356,84594,12260,334698,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73600,,,,
411,lud_perimeter,0,0,412,95609,95614,9792,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5312160,362304,612,4896,7344,84456,12240,334152,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,72001,,,,
412,lud_perimeter,0,0,413,95609,95614,9776,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5303480,361712,611,4888,7332,84318,12220,333606,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,72320,,,,
413,lud_perimeter,0,0,414,95609,95614,9760,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5294800,361120,610,4880,7320,84180,12200,333060,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,70560,,,,
414,lud_perimeter,0,0,415,95609,95614,9744,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5286120,360528,609,4872,7308,84042,12180,332514,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,72480,,,,
415,lud_perimeter,0,0,416,95609,95614,9728,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5277440,359936,608,4864,7296,83904,12160,331968,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,71680,,,,
416,lud_perimeter,0,0,417,95609,95614,9712,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5268760,359344,607,4856,7284,83766,12140,331422,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,71520,,,,
417,lud_perimeter,0,0,418,95609,95614,9696,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5260080,358752,606,4848,7272,83628,12120,330876,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73760,,,,
418,lud_perimeter,0,0,419,95609,95614,9680,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5251400,358160,605,4840,7260,83490,12100,330330,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,71681,,,,
419,lud_perimeter,0,0,420,95609,95614,9664,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5242720,357568,604,4832,7248,83352,12080,329784,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,71840,,,,
420,lud_perimeter,0,0,421,95609,95614,9648,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5234040,356976,603,4824,7236,83214,12060,329238,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,72000,,,,
421,lud_perimeter,0,0,422,95609,95614,9632,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5225360,356384,602,4816,7224,83076,12040,328692,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,70560,,,,
422,lud_perimeter,0,0,423,95609,95614,9616,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5216680,355792,601,4808,7212,82938,12020,328146,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,70880,,,,
423,lud_perimeter,0,0,424,95609,95614,9600,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5208000,355200,600,4800,7200,82800,12000,327600,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,71680,,,,
424,lud_perimeter,0,0,425,95609,95614,9584,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5199320,354608,599,4792,7188,82662,11980,327054,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,70880,,,,
425,lud_perimeter,0,0,426,95609,95614,9568,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5190640,354016,598,4784,7176,82524,11960,326508,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,71040,,,,
426,lud_perimeter,0,0,427,95609,95614,9552,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5181960,353424,597,4776,7164,82386,11940,325962,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,72000,,,,
427,lud_perimeter,0,0,428,95609,95614,9536,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5173280,352832,596,4768,7152,82248,11920,325416,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,71360,,,,
428,lud_perimeter,0,0,429,95609,95614,9520,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5164600,352240,595,4760,7140,82110,11900,324870,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73120,,,,
429,lud_perimeter,0,0,430,95609,95614,9504,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5155920,351648,594,4752,7128,81972,11880,324324,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,69600,,,,
430,lud_perimeter,0,0,431,95609,95614,9488,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5147240,351056,593,4744,7116,81834,11860,323778,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,72000,,,,
431,lud_perimeter,0,0,432,95609,95614,9472,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5138560,350464,592,4736,7104,81696,11840,323232,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,73920,,,,
432,lud_perimeter,0,0,433,95609,95614,9456,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5129880,349872,591,4728,7092,81558,11820,322686,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,69600,,,,
433,lud_perimeter,0,0,434,95609,95614,9440,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5121200,349280,590,4720,7080,81420,11800,322140,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,69280,,,,
434,lud_perimeter,0,0,435,95609,95614,9424,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5112520,348688,589,4712,7068,81282,11780,321594,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,68640,,,,
435,lud_perimeter,0,0,436,95609,95614,9408,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5103840,348096,588,4704,7056,81144,11760,321048,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,70560,,,,
436,lud_perimeter,0,0,437,95609,95614,9392,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5095160,347504,587,4696,7044,81006,11740,320502,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,68000,,,,
437,lud_perimeter,0,0,438,95609,95614,9376,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5086480,346912,586,4688,7032,80868,11720,319956,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,67520,,,,
438,lud_perimeter,0,0,439,95609,95614,9360,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5077800,346320,585,4680,7020,80730,11700,319410,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,68480,,,,
439,lud_perimeter,0,0,440,95609,95614,9344,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5069120,345728,584,4672,7008,80592,11680,318864,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,68320,,,,
440,lud_perimeter,0,0,441,95609,95614,9328,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5060440,345136,583,4664,6996,80454,11660,318318,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,67361,,,,
441,lud_perimeter,0,0,442,95609,95614,9312,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5051760,344544,582,4656,6984,80316,11640,317772,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,68960,,,,
442,lud_perimeter,0,0,443,95609,95614,9296,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5043080,343952,581,4648,6972,80178,11620,317226,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,68960,,,,
443,lud_perimeter,0,0,444,95609,95614,9280,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5034400,343360,580,4640,6960,80040,11600,316680,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,68960,,,,
444,lud_perimeter,0,0,445,95609,95614,9264,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5025720,342768,579,4632,6948,79902,11580,316134,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,68960,,,,
445,lud_perimeter,0,0,446,95609,95614,9248,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5017040,342176,578,4624,6936,79764,11560,315588,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,65920,,,,
446,lud_perimeter,0,0,447,95609,95614,9232,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,5008360,341584,577,4616,6924,79626,11540,315042,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,69920,,,,
447,lud_perimeter,0,0,448,95609,95614,9216,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4999680,340992,576,4608,6912,79488,11520,314496,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,68161,,,,
448,lud_perimeter,0,0,449,95609,95614,9200,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4991000,340400,575,4600,6900,79350,11500,313950,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,65920,,,,
449,lud_perimeter,0,0,450,95609,95614,9184,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4982320,339808,574,4592,6888,79212,11480,313404,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,67360,,,,
450,lud_perimeter,0,0,451,95609,95614,9168,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4973640,339216,573,4584,6876,79074,11460,312858,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,66400,,,,
451,lud_perimeter,0,0,452,95609,95614,9152,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4964960,338624,572,4576,6864,78936,11440,312312,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,65600,,,,
452,lud_perimeter,0,0,453,95609,95614,9136,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4956280,338032,571,4568,6852,78798,11420,311766,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,67040,,,,
453,lud_perimeter,0,0,454,95609,95614,9120,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4947600,337440,570,4560,6840,78660,11400,311220,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,65120,,,,
454,lud_perimeter,0,0,455,95609,95614,9104,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4938920,336848,569,4552,6828,78522,11380,310674,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,66400,,,,
455,lud_perimeter,0,0,456,95609,95614,9088,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4930240,336256,568,4544,6816,78384,11360,310128,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,67360,,,,
456,lud_perimeter,0,0,457,95609,95614,9072,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4921560,335664,567,4536,6804,78246,11340,309582,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,67200,,,,
457,lud_perimeter,0,0,458,95609,95614,9056,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4912880,335072,566,4528,6792,78108,11320,309036,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,66400,,,,
458,lud_perimeter,0,0,459,95609,95614,9040,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4904200,334480,565,4520,6780,77970,11300,308490,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,66560,,,,
459,lud_perimeter,0,0,460,95609,95614,9024,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4895520,333888,564,4512,6768,77832,11280,307944,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,65920,,,,
460,lud_perimeter,0,0,461,95609,95614,9008,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4886840,333296,563,4504,6756,77694,11260,307398,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,66240,,,,
461,lud_perimeter,0,0,462,95609,95614,8992,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4878160,332704,562,4496,6744,77556,11240,306852,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,64000,,,,
462,lud_perimeter,0,0,463,95609,95614,8976,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4869480,332112,561,4488,6732,77418,11220,306306,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,65920,,,,
463,lud_perimeter,0,0,464,95609,95614,8960,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4860800,331520,560,4480,6720,77280,11200,305760,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,63840,,,,
464,lud_perimeter,0,0,465,95609,95614,8944,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4852120,330928,559,4472,6708,77142,11180,305214,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,65600,,,,
465,lud_perimeter,0,0,466,95609,95614,8928,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4843440,330336,558,4464,6696,77004,11160,304668,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,64320,,,,
466,lud_perimeter,0,0,467,95609,95614,8912,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4834760,329744,557,4456,6684,76866,11140,304122,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,66560,,,,
467,lud_perimeter,0,0,468,95609,95614,8896,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4826080,329152,556,4448,6672,76728,11120,303576,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,64000,,,,
468,lud_perimeter,0,0,469,95609,95614,8880,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4817400,328560,555,4440,6660,76590,11100,303030,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,63680,,,,
469,lud_perimeter,0,0,470,95609,95614,8864,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4808720,327968,554,4432,6648,76452,11080,302484,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,63360,,,,
470,lud_perimeter,0,0,471,95609,95614,8848,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4800040,327376,553,4424,6636,76314,11060,301938,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,62880,,,,
471,lud_perimeter,0,0,472,95609,95614,8832,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4791360,326784,552,4416,6624,76176,11040,301392,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,60320,,,,
472,lud_perimeter,0,0,473,95609,95614,8816,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4782680,326192,551,4408,6612,76038,11020,300846,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,63520,,,,
473,lud_perimeter,0,0,474,95609,95614,8800,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4774000,325600,550,4400,6600,75900,11000,300300,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,61760,,,,
474,lud_perimeter,0,0,475,95609,95614,8784,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4765320,325008,549,4392,6588,75762,10980,299754,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,67360,,,,
475,lud_perimeter,0,0,476,95609,95614,8768,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4756640,324416,548,4384,6576,75624,10960,299208,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,61600,,,,
476,lud_perimeter,0,0,477,95609,95614,8752,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4747960,323824,547,4376,6564,75486,10940,298662,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,65280,,,,
477,lud_perimeter,0,0,478,95609,95614,8736,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4739280,323232,546,4368,6552,75348,10920,298116,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,63360,,,,
478,lud_perimeter,0,0,479,95609,95614,8720,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4730600,322640,545,4360,6540,75210,10900,297570,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,61440,,,,
479,lud_perimeter,0,0,480,95609,95614,8704,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4721920,322048,544,4352,6528,75072,10880,297024,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,62240,,,,
480,lud_perimeter,0,0,481,95609,95614,8688,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4713240,321456,543,4344,6516,74934,10860,296478,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,62080,,,,
481,lud_perimeter,0,0,482,95609,95614,8672,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4704560,320864,542,4336,6504,74796,10840,295932,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,62720,,,,
482,lud_perimeter,0,0,483,95609,95614,8656,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4695880,320272,541,4328,6492,74658,10820,295386,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,61600,,,,
483,lud_perimeter,0,0,484,95609,95614,8640,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4687200,319680,540,4320,6480,74520,10800,294840,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,63040,,,,
484,lud_perimeter,0,0,485,95609,95614,8624,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4678520,319088,539,4312,6468,74382,10780,294294,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,63680,,,,
485,lud_perimeter,0,0,486,95609,95614,8608,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4669840,318496,538,4304,6456,74244,10760,293748,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,60000,,,,
486,lud_perimeter,0,0,487,95609,95614,8592,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4661160,317904,537,4296,6444,74106,10740,293202,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,59680,,,,
487,lud_perimeter,0,0,488,95609,95614,8576,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4652480,317312,536,4288,6432,73968,10720,292656,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,59840,,,,
488,lud_perimeter,0,0,489,95609,95614,8560,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4643800,316720,535,4280,6420,73830,10700,292110,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,60640,,,,
489,lud_perimeter,0,0,490,95609,95614,8544,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4635120,316128,534,4272,6408,73692,10680,291564,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,61440,,,,
490,lud_perimeter,0,0,491,95609,95614,8528,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4626440,315536,533,4264,6396,73554,10660,291018,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,63041,,,,
491,lud_perimeter,0,0,492,95609,95614,8512,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4617760,314944,532,4256,6384,73416,10640,290472,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,63040,,,,
492,lud_perimeter,0,0,493,95609,95614,8496,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4609080,314352,531,4248,6372,73278,10620,289926,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,61120,,,,
493,lud_perimeter,0,0,494,95609,95614,8480,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4600400,313760,530,4240,6360,73140,10600,289380,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,60320,,,,
494,lud_perimeter,0,0,495,95609,95614,8464,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4591720,313168,529,4232,6348,73002,10580,288834,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,59200,,,,
495,lud_perimeter,0,0,496,95609,95614,8448,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4583040,312576,528,4224,6336,72864,10560,288288,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,57600,,,,
496,lud_perimeter,0,0,497,95609,95614,8432,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4574360,311984,527,4216,6324,72726,10540,287742,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,58880,,,,
497,lud_perimeter,0,0,498,95609,95614,8416,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4565680,311392,526,4208,6312,72588,10520,287196,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,59361,,,,
498,lud_perimeter,0,0,499,95609,95614,8400,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4557000,310800,525,4200,6300,72450,10500,286650,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,60640,,,,
499,lud_perimeter,0,0,500,95609,95614,8384,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4548320,310208,524,4192,6288,72312,10480,286104,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,60640,,,,
500,lud_perimeter,0,0,501,95609,95614,8368,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4539640,309616,523,4184,6276,72174,10460,285558,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,60800,,,,
501,lud_perimeter,0,0,502,95609,95614,8352,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4530960,309024,522,4176,6264,72036,10440,285012,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,58880,,,,
502,lud_perimeter,0,0,503,95609,95614,8336,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4522280,308432,521,4168,6252,71898,10420,284466,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,58880,,,,
503,lud_perimeter,0,0,504,95609,95614,8320,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4513600,307840,520,4160,6240,71760,10400,283920,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,57920,,,,
504,lud_perimeter,0,0,505,95609,95614,8304,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4504920,307248,519,4152,6228,71622,10380,283374,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,58081,,,,
505,lud_perimeter,0,0,506,95609,95614,8288,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4496240,306656,518,4144,6216,71484,10360,282828,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,58720,,,,
506,lud_perimeter,0,0,507,95609,95614,8272,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4487560,306064,517,4136,6204,71346,10340,282282,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,57920,,,,
507,lud_perimeter,0,0,508,95609,95614,8256,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4478880,305472,516,4128,6192,71208,10320,281736,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,59680,,,,
508,lud_perimeter,0,0,509,95609,95614,8240,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4470200,304880,515,4120,6180,71070,10300,281190,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,59360,,,,
509,lud_perimeter,0,0,510,95609,95614,8224,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4461520,304288,514,4112,6168,70932,10280,280644,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,56800,,,,
510,lud_perimeter,0,0,511,95609,95614,8208,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4452840,303696,513,4104,6156,70794,10260,280098,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,57920,,,,
511,lud_perimeter,0,0,512,95609,95614,8192,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4444160,303104,512,4096,6144,70656,10240,279552,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,58240,,,,
512,lud_perimeter,0,0,513,95609,95614,8176,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4435480,302512,511,4088,6132,70518,10220,279006,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,55520,,,,
513,lud_perimeter,0,0,514,95609,95614,8160,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4426800,301920,510,4080,6120,70380,10200,278460,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,56000,,,,
514,lud_perimeter,0,0,515,95609,95614,8144,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4418120,301328,509,4072,6108,70242,10180,277914,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,57280,,,,
515,lud_perimeter,0,0,516,95609,95614,8128,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4409440,300736,508,4064,6096,70104,10160,277368,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,57120,,,,
516,lud_perimeter,0,0,517,95609,95614,8112,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4400760,300144,507,4056,6084,69966,10140,276822,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,57600,,,,
517,lud_perimeter,0,0,518,95609,95614,8096,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4392080,299552,506,4048,6072,69828,10120,276276,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,57600,,,,
518,lud_perimeter,0,0,519,95609,95614,8080,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4383400,298960,505,4040,6060,69690,10100,275730,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,56640,,,,
519,lud_perimeter,0,0,520,95609,95614,8064,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4374720,298368,504,4032,6048,69552,10080,275184,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,55840,,,,
520,lud_perimeter,0,0,521,95609,95614,8048,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4366040,297776,503,4024,6036,69414,10060,274638,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,55360,,,,
521,lud_perimeter,0,0,522,95609,95614,8032,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4357360,297184,502,4016,6024,69276,10040,274092,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,56000,,,,
522,lud_perimeter,0,0,523,95609,95614,8016,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4348680,296592,501,4008,6012,69138,10020,273546,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,57440,,,,
523,lud_perimeter,0,0,524,95609,95614,8000,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4340000,296000,500,4000,6000,69000,10000,273000,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,58560,,,,
524,lud_perimeter,0,0,525,95609,95614,7984,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4331320,295408,499,3992,5988,68862,9980,272454,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,56800,,,,
525,lud_perimeter,0,0,526,95609,95614,7968,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4322640,294816,498,3984,5976,68724,9960,271908,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,56640,,,,
526,lud_perimeter,0,0,527,95609,95614,7952,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4313960,294224,497,3976,5964,68586,9940,271362,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,56160,,,,
527,lud_perimeter,0,0,528,95609,95614,7936,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4305280,293632,496,3968,5952,68448,9920,270816,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,54400,,,,
528,lud_perimeter,0,0,529,95609,95614,7920,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4296600,293040,495,3960,5940,68310,9900,270270,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,53760,,,,
529,lud_perimeter,0,0,530,95609,95614,7904,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4287920,292448,494,3952,5928,68172,9880,269724,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,55360,,,,
530,lud_perimeter,0,0,531,95609,95614,7888,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4279240,291856,493,3944,5916,68034,9860,269178,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,55200,,,,
531,lud_perimeter,0,0,532,95609,95614,7872,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4270560,291264,492,3936,5904,67896,9840,268632,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,57120,,,,
532,lud_perimeter,0,0,533,95609,95614,7856,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4261880,290672,491,3928,5892,67758,9820,268086,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,57440,,,,
533,lud_perimeter,0,0,534,95609,95614,7840,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4253200,290080,490,3920,5880,67620,9800,267540,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,54400,,,,
534,lud_perimeter,0,0,535,95609,95614,7824,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4244520,289488,489,3912,5868,67482,9780,266994,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,56320,,,,
535,lud_perimeter,0,0,536,95609,95614,7808,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4235840,288896,488,3904,5856,67344,9760,266448,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,53440,,,,
536,lud_perimeter,0,0,537,95609,95614,7792,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4227160,288304,487,3896,5844,67206,9740,265902,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,54080,,,,
537,lud_perimeter,0,0,538,95609,95614,7776,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4218480,287712,486,3888,5832,67068,9720,265356,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,55040,,,,
538,lud_perimeter,0,0,539,95609,95614,7760,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4209800,287120,485,3880,5820,66930,9700,264810,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,55840,,,,
539,lud_perimeter,0,0,540,95609,95614,7744,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4201120,286528,484,3872,5808,66792,9680,264264,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,54080,,,,
540,lud_perimeter,0,0,541,95609,95614,7728,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4192440,285936,483,3864,5796,66654,9660,263718,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,54081,,,,
541,lud_perimeter,0,0,542,95609,95614,7712,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4183760,285344,482,3856,5784,66516,9640,263172,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,51360,,,,
542,lud_perimeter,0,0,543,95609,95614,7696,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4175080,284752,481,3848,5772,66378,9620,262626,22,3.72374E+14,3.72374E+14,3.72374E+14,3.72374E+14,52960,,,,
543,lud_perimeter,0,0,544,95609,95614,7680,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4166400,284160,480,3840,5760,66240,9600,262080,22,3.72374E+14,3.72374E+14,3.72375E+14,3.72375E+14,52480,,,,
544,lud_perimeter,0,0,545,95609,95614,7664,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4157720,283568,479,3832,5748,66102,9580,261534,22,3.72374E+14,3.72375E+14,3.72375E+14,3.72375E+14,52000,,,,
545,lud_perimeter,0,0,546,95609,95614,7648,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4149040,282976,478,3824,5736,65964,9560,260988,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,52160,,,,
546,lud_perimeter,0,0,547,95609,95614,7632,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4140360,282384,477,3816,5724,65826,9540,260442,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,50560,,,,
547,lud_perimeter,0,0,548,95609,95614,7616,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4131680,281792,476,3808,5712,65688,9520,259896,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,51521,,,,
548,lud_perimeter,0,0,549,95609,95614,7600,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4123000,281200,475,3800,5700,65550,9500,259350,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,51040,,,,
549,lud_perimeter,0,0,550,95609,95614,7584,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4114320,280608,474,3792,5688,65412,9480,258804,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,51360,,,,
550,lud_perimeter,0,0,551,95609,95614,7568,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4105640,280016,473,3784,5676,65274,9460,258258,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,52320,,,,
551,lud_perimeter,0,0,552,95609,95614,7552,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4096960,279424,472,3776,5664,65136,9440,257712,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,50400,,,,
552,lud_perimeter,0,0,553,95609,95614,7536,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4088280,278832,471,3768,5652,64998,9420,257166,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,50240,,,,
553,lud_perimeter,0,0,554,95609,95614,7520,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4079600,278240,470,3760,5640,64860,9400,256620,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,50240,,,,
554,lud_perimeter,0,0,555,95609,95614,7504,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4070920,277648,469,3752,5628,64722,9380,256074,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,49441,,,,
555,lud_perimeter,0,0,556,95609,95614,7488,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4062240,277056,468,3744,5616,64584,9360,255528,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,49600,,,,
556,lud_perimeter,0,0,557,95609,95614,7472,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4053560,276464,467,3736,5604,64446,9340,254982,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,50400,,,,
557,lud_perimeter,0,0,558,95609,95614,7456,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4044880,275872,466,3728,5592,64308,9320,254436,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,50080,,,,
558,lud_perimeter,0,0,559,95609,95614,7440,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4036200,275280,465,3720,5580,64170,9300,253890,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,48960,,,,
559,lud_perimeter,0,0,560,95609,95614,7424,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4027520,274688,464,3712,5568,64032,9280,253344,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,50240,,,,
560,lud_perimeter,0,0,561,95609,95614,7408,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4018840,274096,463,3704,5556,63894,9260,252798,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,49280,,,,
561,lud_perimeter,0,0,562,95609,95614,7392,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4010160,273504,462,3696,5544,63756,9240,252252,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,48801,,,,
562,lud_perimeter,0,0,563,95609,95614,7376,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,4001480,272912,461,3688,5532,63618,9220,251706,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,49760,,,,
563,lud_perimeter,0,0,564,95609,95614,7360,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3992800,272320,460,3680,5520,63480,9200,251160,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,48480,,,,
564,lud_perimeter,0,0,565,95609,95614,7344,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3984120,271728,459,3672,5508,63342,9180,250614,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,48640,,,,
565,lud_perimeter,0,0,566,95609,95614,7328,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3975440,271136,458,3664,5496,63204,9160,250068,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,50400,,,,
566,lud_perimeter,0,0,567,95609,95614,7312,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3966760,270544,457,3656,5484,63066,9140,249522,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,47680,,,,
567,lud_perimeter,0,0,568,95609,95614,7296,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3958080,269952,456,3648,5472,62928,9120,248976,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,48480,,,,
568,lud_perimeter,0,0,569,95609,95614,7280,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3949400,269360,455,3640,5460,62790,9100,248430,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,48160,,,,
569,lud_perimeter,0,0,570,95609,95614,7264,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3940720,268768,454,3632,5448,62652,9080,247884,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,49280,,,,
570,lud_perimeter,0,0,571,95609,95614,7248,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3932040,268176,453,3624,5436,62514,9060,247338,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,47360,,,,
571,lud_perimeter,0,0,572,95609,95614,7232,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3923360,267584,452,3616,5424,62376,9040,246792,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,46720,,,,
572,lud_perimeter,0,0,573,95609,95614,7216,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3914680,266992,451,3608,5412,62238,9020,246246,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,47040,,,,
573,lud_perimeter,0,0,574,95609,95614,7200,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3906000,266400,450,3600,5400,62100,9000,245700,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,47200,,,,
574,lud_perimeter,0,0,575,95609,95614,7184,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3897320,265808,449,3592,5388,61962,8980,245154,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,46880,,,,
575,lud_perimeter,0,0,576,95609,95614,7168,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3888640,265216,448,3584,5376,61824,8960,244608,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,47840,,,,
576,lud_perimeter,0,0,577,95609,95614,7152,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3879960,264624,447,3576,5364,61686,8940,244062,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,46400,,,,
577,lud_perimeter,0,0,578,95609,95614,7136,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3871280,264032,446,3568,5352,61548,8920,243516,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,48000,,,,
578,lud_perimeter,0,0,579,95609,95614,7120,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3862600,263440,445,3560,5340,61410,8900,242970,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,47200,,,,
579,lud_perimeter,0,0,580,95609,95614,7104,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3853920,262848,444,3552,5328,61272,8880,242424,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,46720,,,,
580,lud_perimeter,0,0,581,95609,95614,7088,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3845240,262256,443,3544,5316,61134,8860,241878,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,47840,,,,
581,lud_perimeter,0,0,582,95609,95614,7072,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3836560,261664,442,3536,5304,60996,8840,241332,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,47200,,,,
582,lud_perimeter,0,0,583,95609,95614,7056,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3827880,261072,441,3528,5292,60858,8820,240786,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,46880,,,,
583,lud_perimeter,0,0,584,95609,95614,7040,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3819200,260480,440,3520,5280,60720,8800,240240,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,46720,,,,
584,lud_perimeter,0,0,585,95609,95614,7024,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3810520,259888,439,3512,5268,60582,8780,239694,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,46240,,,,
585,lud_perimeter,0,0,586,95609,95614,7008,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3801840,259296,438,3504,5256,60444,8760,239148,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,46080,,,,
586,lud_perimeter,0,0,587,95609,95614,6992,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3793160,258704,437,3496,5244,60306,8740,238602,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,45760,,,,
587,lud_perimeter,0,0,588,95609,95614,6976,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3784480,258112,436,3488,5232,60168,8720,238056,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,49600,,,,
588,lud_perimeter,0,0,589,95609,95614,6960,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3775800,257520,435,3480,5220,60030,8700,237510,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,46400,,,,
589,lud_perimeter,0,0,590,95609,95614,6944,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3767120,256928,434,3472,5208,59892,8680,236964,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,45120,,,,
590,lud_perimeter,0,0,591,95609,95614,6928,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3758440,256336,433,3464,5196,59754,8660,236418,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,45440,,,,
591,lud_perimeter,0,0,592,95609,95614,6912,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3749760,255744,432,3456,5184,59616,8640,235872,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,45600,,,,
592,lud_perimeter,0,0,593,95609,95614,6896,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3741080,255152,431,3448,5172,59478,8620,235326,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,44320,,,,
593,lud_perimeter,0,0,594,95609,95614,6880,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3732400,254560,430,3440,5160,59340,8600,234780,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,46560,,,,
594,lud_perimeter,0,0,595,95609,95614,6864,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3723720,253968,429,3432,5148,59202,8580,234234,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,46560,,,,
595,lud_perimeter,0,0,596,95609,95614,6848,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3715040,253376,428,3424,5136,59064,8560,233688,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,44000,,,,
596,lud_perimeter,0,0,597,95609,95614,6832,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3706360,252784,427,3416,5124,58926,8540,233142,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,44000,,,,
597,lud_perimeter,0,0,598,95609,95614,6816,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3697680,252192,426,3408,5112,58788,8520,232596,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,43040,,,,
598,lud_perimeter,0,0,599,95609,95614,6800,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3689000,251600,425,3400,5100,58650,8500,232050,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,43360,,,,
599,lud_perimeter,0,0,600,95609,95614,6784,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3680320,251008,424,3392,5088,58512,8480,231504,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,43840,,,,
600,lud_perimeter,0,0,601,95609,95614,6768,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3671640,250416,423,3384,5076,58374,8460,230958,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,43520,,,,
601,lud_perimeter,0,0,602,95609,95614,6752,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3662960,249824,422,3376,5064,58236,8440,230412,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,44640,,,,
602,lud_perimeter,0,0,603,95609,95614,6736,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3654280,249232,421,3368,5052,58098,8420,229866,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,44320,,,,
603,lud_perimeter,0,0,604,95609,95614,6720,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3645600,248640,420,3360,5040,57960,8400,229320,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,44321,,,,
604,lud_perimeter,0,0,605,95609,95614,6704,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3636920,248048,419,3352,5028,57822,8380,228774,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,45120,,,,
605,lud_perimeter,0,0,606,95609,95614,6688,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3628240,247456,418,3344,5016,57684,8360,228228,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,43200,,,,
606,lud_perimeter,0,0,607,95609,95614,6672,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3619560,246864,417,3336,5004,57546,8340,227682,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,44000,,,,
607,lud_perimeter,0,0,608,95609,95614,6656,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3610880,246272,416,3328,4992,57408,8320,227136,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,44160,,,,
608,lud_perimeter,0,0,609,95609,95614,6640,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3602200,245680,415,3320,4980,57270,8300,226590,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,43520,,,,
609,lud_perimeter,0,0,610,95609,95614,6624,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3593520,245088,414,3312,4968,57132,8280,226044,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,45440,,,,
610,lud_perimeter,0,0,611,95609,95614,6608,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3584840,244496,413,3304,4956,56994,8260,225498,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,43041,,,,
611,lud_perimeter,0,0,612,95609,95614,6592,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3576160,243904,412,3296,4944,56856,8240,224952,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,43680,,,,
612,lud_perimeter,0,0,613,95609,95614,6576,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3567480,243312,411,3288,4932,56718,8220,224406,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,43040,,,,
613,lud_perimeter,0,0,614,95609,95614,6560,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3558800,242720,410,3280,4920,56580,8200,223860,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,42560,,,,
614,lud_perimeter,0,0,615,95609,95614,6544,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3550120,242128,409,3272,4908,56442,8180,223314,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,42560,,,,
615,lud_perimeter,0,0,616,95609,95614,6528,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3541440,241536,408,3264,4896,56304,8160,222768,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,42720,,,,
616,lud_perimeter,0,0,617,95609,95614,6512,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3532760,240944,407,3256,4884,56166,8140,222222,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,41280,,,,
617,lud_perimeter,0,0,618,95609,95614,6496,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3524080,240352,406,3248,4872,56028,8120,221676,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,42400,,,,
618,lud_perimeter,0,0,619,95609,95614,6480,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3515400,239760,405,3240,4860,55890,8100,221130,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,40800,,,,
619,lud_perimeter,0,0,620,95609,95614,6464,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3506720,239168,404,3232,4848,55752,8080,220584,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,42240,,,,
620,lud_perimeter,0,0,621,95609,95614,6448,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3498040,238576,403,3224,4836,55614,8060,220038,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,41120,,,,
621,lud_perimeter,0,0,622,95609,95614,6432,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3489360,237984,402,3216,4824,55476,8040,219492,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,41120,,,,
622,lud_perimeter,0,0,623,95609,95614,6416,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3480680,237392,401,3208,4812,55338,8020,218946,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,40480,,,,
623,lud_perimeter,0,0,624,95609,95614,6400,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3472000,236800,400,3200,4800,55200,8000,218400,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,39840,,,,
624,lud_perimeter,0,0,625,95609,95614,6384,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3463320,236208,399,3192,4788,55062,7980,217854,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,40480,,,,
625,lud_perimeter,0,0,626,95609,95614,6368,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3454640,235616,398,3184,4776,54924,7960,217308,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,40800,,,,
626,lud_perimeter,0,0,627,95609,95614,6352,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3445960,235024,397,3176,4764,54786,7940,216762,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,41440,,,,
627,lud_perimeter,0,0,628,95609,95614,6336,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3437280,234432,396,3168,4752,54648,7920,216216,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,41600,,,,
628,lud_perimeter,0,0,629,95609,95614,6320,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3428600,233840,395,3160,4740,54510,7900,215670,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,39360,,,,
629,lud_perimeter,0,0,630,95609,95614,6304,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3419920,233248,394,3152,4728,54372,7880,215124,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,40480,,,,
630,lud_perimeter,0,0,631,95609,95614,6288,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3411240,232656,393,3144,4716,54234,7860,214578,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,39360,,,,
631,lud_perimeter,0,0,632,95609,95614,6272,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3402560,232064,392,3136,4704,54096,7840,214032,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,40160,,,,
632,lud_perimeter,0,0,633,95609,95614,6256,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3393880,231472,391,3128,4692,53958,7820,213486,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,40160,,,,
633,lud_perimeter,0,0,634,95609,95614,6240,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3385200,230880,390,3120,4680,53820,7800,212940,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,40960,,,,
634,lud_perimeter,0,0,635,95609,95614,6224,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3376520,230288,389,3112,4668,53682,7780,212394,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,40640,,,,
635,lud_perimeter,0,0,636,95609,95614,6208,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3367840,229696,388,3104,4656,53544,7760,211848,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,39360,,,,
636,lud_perimeter,0,0,637,95609,95614,6192,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3359160,229104,387,3096,4644,53406,7740,211302,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,40160,,,,
637,lud_perimeter,0,0,638,95609,95614,6176,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3350480,228512,386,3088,4632,53268,7720,210756,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,41760,,,,
638,lud_perimeter,0,0,639,95609,95614,6160,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3341800,227920,385,3080,4620,53130,7700,210210,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,40000,,,,
639,lud_perimeter,0,0,640,95609,95614,6144,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3333120,227328,384,3072,4608,52992,7680,209664,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,39360,,,,
640,lud_perimeter,0,0,641,95609,95614,6128,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3324440,226736,383,3064,4596,52854,7660,209118,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,41280,,,,
641,lud_perimeter,0,0,642,95609,95614,6112,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3315760,226144,382,3056,4584,52716,7640,208572,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,41120,,,,
642,lud_perimeter,0,0,643,95609,95614,6096,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3307080,225552,381,3048,4572,52578,7620,208026,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,39040,,,,
643,lud_perimeter,0,0,644,95609,95614,6080,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3298400,224960,380,3040,4560,52440,7600,207480,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,39840,,,,
644,lud_perimeter,0,0,645,95609,95614,6064,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3289720,224368,379,3032,4548,52302,7580,206934,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,38400,,,,
645,lud_perimeter,0,0,646,95609,95614,6048,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3281040,223776,378,3024,4536,52164,7560,206388,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,38240,,,,
646,lud_perimeter,0,0,647,95609,95614,6032,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3272360,223184,377,3016,4524,52026,7540,205842,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,39520,,,,
647,lud_perimeter,0,0,648,95609,95614,6016,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3263680,222592,376,3008,4512,51888,7520,205296,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,38400,,,,
648,lud_perimeter,0,0,649,95609,95614,6000,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3255000,222000,375,3000,4500,51750,7500,204750,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,38240,,,,
649,lud_perimeter,0,0,650,95609,95614,5984,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3246320,221408,374,2992,4488,51612,7480,204204,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,38400,,,,
650,lud_perimeter,0,0,651,95609,95614,5968,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3237640,220816,373,2984,4476,51474,7460,203658,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,38240,,,,
651,lud_perimeter,0,0,652,95609,95614,5952,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3228960,220224,372,2976,4464,51336,7440,203112,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,38401,,,,
652,lud_perimeter,0,0,653,95609,95614,5936,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3220280,219632,371,2968,4452,51198,7420,202566,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,39680,,,,
653,lud_perimeter,0,0,654,95609,95614,5920,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3211600,219040,370,2960,4440,51060,7400,202020,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,38400,,,,
654,lud_perimeter,0,0,655,95609,95614,5904,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3202920,218448,369,2952,4428,50922,7380,201474,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,39520,,,,
655,lud_perimeter,0,0,656,95609,95614,5888,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3194240,217856,368,2944,4416,50784,7360,200928,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,38240,,,,
656,lud_perimeter,0,0,657,95609,95614,5872,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3185560,217264,367,2936,4404,50646,7340,200382,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,37600,,,,
657,lud_perimeter,0,0,658,95609,95614,5856,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3176880,216672,366,2928,4392,50508,7320,199836,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,38880,,,,
658,lud_perimeter,0,0,659,95609,95614,5840,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3168200,216080,365,2920,4380,50370,7300,199290,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,38080,,,,
659,lud_perimeter,0,0,660,95609,95614,5824,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3159520,215488,364,2912,4368,50232,7280,198744,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,37760,,,,
660,lud_perimeter,0,0,661,95609,95614,5808,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3150840,214896,363,2904,4356,50094,7260,198198,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,39040,,,,
661,lud_perimeter,0,0,662,95609,95614,5792,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3142160,214304,362,2896,4344,49956,7240,197652,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,37280,,,,
662,lud_perimeter,0,0,663,95609,95614,5776,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3133480,213712,361,2888,4332,49818,7220,197106,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36640,,,,
663,lud_perimeter,0,0,664,95609,95614,5760,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3124800,213120,360,2880,4320,49680,7200,196560,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,37280,,,,
664,lud_perimeter,0,0,665,95609,95614,5744,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3116120,212528,359,2872,4308,49542,7180,196014,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36480,,,,
665,lud_perimeter,0,0,666,95609,95614,5728,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3107440,211936,358,2864,4296,49404,7160,195468,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36960,,,,
666,lud_perimeter,0,0,667,95609,95614,5712,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3098760,211344,357,2856,4284,49266,7140,194922,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,37120,,,,
667,lud_perimeter,0,0,668,95609,95614,5696,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3090080,210752,356,2848,4272,49128,7120,194376,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,35360,,,,
668,lud_perimeter,0,0,669,95609,95614,5680,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3081400,210160,355,2840,4260,48990,7100,193830,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,37440,,,,
669,lud_perimeter,0,0,670,95609,95614,5664,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3072720,209568,354,2832,4248,48852,7080,193284,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,35040,,,,
670,lud_perimeter,0,0,671,95609,95614,5648,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3064040,208976,353,2824,4236,48714,7060,192738,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36320,,,,
671,lud_perimeter,0,0,672,95609,95614,5632,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3055360,208384,352,2816,4224,48576,7040,192192,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36960,,,,
672,lud_perimeter,0,0,673,95609,95614,5616,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3046680,207792,351,2808,4212,48438,7020,191646,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,34880,,,,
673,lud_perimeter,0,0,674,95609,95614,5600,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3038000,207200,350,2800,4200,48300,7000,191100,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36481,,,,
674,lud_perimeter,0,0,675,95609,95614,5584,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3029320,206608,349,2792,4188,48162,6980,190554,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,35520,,,,
675,lud_perimeter,0,0,676,95609,95614,5568,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3020640,206016,348,2784,4176,48024,6960,190008,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36480,,,,
676,lud_perimeter,0,0,677,95609,95614,5552,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3011960,205424,347,2776,4164,47886,6940,189462,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,37600,,,,
677,lud_perimeter,0,0,678,95609,95614,5536,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,3003280,204832,346,2768,4152,47748,6920,188916,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,35200,,,,
678,lud_perimeter,0,0,679,95609,95614,5520,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2994600,204240,345,2760,4140,47610,6900,188370,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36800,,,,
679,lud_perimeter,0,0,680,95609,95614,5504,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2985920,203648,344,2752,4128,47472,6880,187824,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,34720,,,,
680,lud_perimeter,0,0,681,95609,95614,5488,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2977240,203056,343,2744,4116,47334,6860,187278,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36320,,,,
681,lud_perimeter,0,0,682,95609,95614,5472,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2968560,202464,342,2736,4104,47196,6840,186732,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36800,,,,
682,lud_perimeter,0,0,683,95609,95614,5456,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2959880,201872,341,2728,4092,47058,6820,186186,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36640,,,,
683,lud_perimeter,0,0,684,95609,95614,5440,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2951200,201280,340,2720,4080,46920,6800,185640,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,35520,,,,
684,lud_perimeter,0,0,685,95609,95614,5424,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2942520,200688,339,2712,4068,46782,6780,185094,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36160,,,,
685,lud_perimeter,0,0,686,95609,95614,5408,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2933840,200096,338,2704,4056,46644,6760,184548,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,34400,,,,
686,lud_perimeter,0,0,687,95609,95614,5392,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2925160,199504,337,2696,4044,46506,6740,184002,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36160,,,,
687,lud_perimeter,0,0,688,95609,95614,5376,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2916480,198912,336,2688,4032,46368,6720,183456,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36000,,,,
688,lud_perimeter,0,0,689,95609,95614,5360,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2907800,198320,335,2680,4020,46230,6700,182910,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,37120,,,,
689,lud_perimeter,0,0,690,95609,95614,5344,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2899120,197728,334,2672,4008,46092,6680,182364,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36160,,,,
690,lud_perimeter,0,0,691,95609,95614,5328,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2890440,197136,333,2664,3996,45954,6660,181818,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36000,,,,
691,lud_perimeter,0,0,692,95609,95614,5312,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2881760,196544,332,2656,3984,45816,6640,181272,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36800,,,,
692,lud_perimeter,0,0,693,95609,95614,5296,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2873080,195952,331,2648,3972,45678,6620,180726,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,35520,,,,
693,lud_perimeter,0,0,694,95609,95614,5280,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2864400,195360,330,2640,3960,45540,6600,180180,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36000,,,,
694,lud_perimeter,0,0,695,95609,95614,5264,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2855720,194768,329,2632,3948,45402,6580,179634,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,35680,,,,
695,lud_perimeter,0,0,696,95609,95614,5248,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2847040,194176,328,2624,3936,45264,6560,179088,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,34880,,,,
696,lud_perimeter,0,0,697,95609,95614,5232,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2838360,193584,327,2616,3924,45126,6540,178542,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,35200,,,,
697,lud_perimeter,0,0,698,95609,95614,5216,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2829680,192992,326,2608,3912,44988,6520,177996,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,35200,,,,
698,lud_perimeter,0,0,699,95609,95614,5200,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2821000,192400,325,2600,3900,44850,6500,177450,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,35840,,,,
699,lud_perimeter,0,0,700,95609,95614,5184,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2812320,191808,324,2592,3888,44712,6480,176904,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,35520,,,,
700,lud_perimeter,0,0,701,95609,95614,5168,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2803640,191216,323,2584,3876,44574,6460,176358,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,36160,,,,
701,lud_perimeter,0,0,702,95609,95614,5152,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2794960,190624,322,2576,3864,44436,6440,175812,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,34240,,,,
702,lud_perimeter,0,0,703,95609,95614,5136,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2786280,190032,321,2568,3852,44298,6420,175266,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,34080,,,,
703,lud_perimeter,0,0,704,95609,95614,5120,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2777600,189440,320,2560,3840,44160,6400,174720,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,34080,,,,
704,lud_perimeter,0,0,705,95609,95614,5104,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2768920,188848,319,2552,3828,44022,6380,174174,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32640,,,,
705,lud_perimeter,0,0,706,95609,95614,5088,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2760240,188256,318,2544,3816,43884,6360,173628,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32800,,,,
706,lud_perimeter,0,0,707,95609,95614,5072,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2751560,187664,317,2536,3804,43746,6340,173082,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32001,,,,
707,lud_perimeter,0,0,708,95609,95614,5056,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2742880,187072,316,2528,3792,43608,6320,172536,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32960,,,,
708,lud_perimeter,0,0,709,95609,95614,5040,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2734200,186480,315,2520,3780,43470,6300,171990,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,34080,,,,
709,lud_perimeter,0,0,710,95609,95614,5024,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2725520,185888,314,2512,3768,43332,6280,171444,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,33600,,,,
710,lud_perimeter,0,0,711,95609,95614,5008,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2716840,185296,313,2504,3756,43194,6260,170898,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,33760,,,,
711,lud_perimeter,0,0,712,95609,95614,4992,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2708160,184704,312,2496,3744,43056,6240,170352,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,33440,,,,
712,lud_perimeter,0,0,713,95609,95614,4976,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2699480,184112,311,2488,3732,42918,6220,169806,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32320,,,,
713,lud_perimeter,0,0,714,95609,95614,4960,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2690800,183520,310,2480,3720,42780,6200,169260,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,33440,,,,
714,lud_perimeter,0,0,715,95609,95614,4944,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2682120,182928,309,2472,3708,42642,6180,168714,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32640,,,,
715,lud_perimeter,0,0,716,95609,95614,4928,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2673440,182336,308,2464,3696,42504,6160,168168,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,33600,,,,
716,lud_perimeter,0,0,717,95609,95614,4912,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2664760,181744,307,2456,3684,42366,6140,167622,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,31840,,,,
717,lud_perimeter,0,0,718,95609,95614,4896,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2656080,181152,306,2448,3672,42228,6120,167076,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32000,,,,
718,lud_perimeter,0,0,719,95609,95614,4880,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2647400,180560,305,2440,3660,42090,6100,166530,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32960,,,,
719,lud_perimeter,0,0,720,95609,95614,4864,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2638720,179968,304,2432,3648,41952,6080,165984,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,31520,,,,
720,lud_perimeter,0,0,721,95609,95614,4848,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2630040,179376,303,2424,3636,41814,6060,165438,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32320,,,,
721,lud_perimeter,0,0,722,95609,95614,4832,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2621360,178784,302,2416,3624,41676,6040,164892,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32160,,,,
722,lud_perimeter,0,0,723,95609,95614,4816,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2612680,178192,301,2408,3612,41538,6020,164346,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32640,,,,
723,lud_perimeter,0,0,724,95609,95614,4800,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2604000,177600,300,2400,3600,41400,6000,163800,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32160,,,,
724,lud_perimeter,0,0,725,95609,95614,4784,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2595320,177008,299,2392,3588,41262,5980,163254,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32160,,,,
725,lud_perimeter,0,0,726,95609,95614,4768,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2586640,176416,298,2384,3576,41124,5960,162708,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30560,,,,
726,lud_perimeter,0,0,727,95609,95614,4752,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2577960,175824,297,2376,3564,40986,5940,162162,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,31040,,,,
727,lud_perimeter,0,0,728,95609,95614,4736,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2569280,175232,296,2368,3552,40848,5920,161616,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,32000,,,,
728,lud_perimeter,0,0,729,95609,95614,4720,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2560600,174640,295,2360,3540,40710,5900,161070,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30720,,,,
729,lud_perimeter,0,0,730,95609,95614,4704,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2551920,174048,294,2352,3528,40572,5880,160524,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,31840,,,,
730,lud_perimeter,0,0,731,95609,95614,4688,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2543240,173456,293,2344,3516,40434,5860,159978,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30400,,,,
731,lud_perimeter,0,0,732,95609,95614,4672,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2534560,172864,292,2336,3504,40296,5840,159432,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,31200,,,,
732,lud_perimeter,0,0,733,95609,95614,4656,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2525880,172272,291,2328,3492,40158,5820,158886,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,31360,,,,
733,lud_perimeter,0,0,734,95609,95614,4640,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2517200,171680,290,2320,3480,40020,5800,158340,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29920,,,,
734,lud_perimeter,0,0,735,95609,95614,4624,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2508520,171088,289,2312,3468,39882,5780,157794,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30720,,,,
735,lud_perimeter,0,0,736,95609,95614,4608,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2499840,170496,288,2304,3456,39744,5760,157248,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,31040,,,,
736,lud_perimeter,0,0,737,95609,95614,4592,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2491160,169904,287,2296,3444,39606,5740,156702,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30400,,,,
737,lud_perimeter,0,0,738,95609,95614,4576,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2482480,169312,286,2288,3432,39468,5720,156156,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30080,,,,
738,lud_perimeter,0,0,739,95609,95614,4560,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2473800,168720,285,2280,3420,39330,5700,155610,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29920,,,,
739,lud_perimeter,0,0,740,95609,95614,4544,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2465120,168128,284,2272,3408,39192,5680,155064,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29760,,,,
740,lud_perimeter,0,0,741,95609,95614,4528,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2456440,167536,283,2264,3396,39054,5660,154518,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,31040,,,,
741,lud_perimeter,0,0,742,95609,95614,4512,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2447760,166944,282,2256,3384,38916,5640,153972,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29120,,,,
742,lud_perimeter,0,0,743,95609,95614,4496,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2439080,166352,281,2248,3372,38778,5620,153426,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30080,,,,
743,lud_perimeter,0,0,744,95609,95614,4480,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2430400,165760,280,2240,3360,38640,5600,152880,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29440,,,,
744,lud_perimeter,0,0,745,95609,95614,4464,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2421720,165168,279,2232,3348,38502,5580,152334,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30561,,,,
745,lud_perimeter,0,0,746,95609,95614,4448,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2413040,164576,278,2224,3336,38364,5560,151788,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30240,,,,
746,lud_perimeter,0,0,747,95609,95614,4432,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2404360,163984,277,2216,3324,38226,5540,151242,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30240,,,,
747,lud_perimeter,0,0,748,95609,95614,4416,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2395680,163392,276,2208,3312,38088,5520,150696,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29760,,,,
748,lud_perimeter,0,0,749,95609,95614,4400,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2387000,162800,275,2200,3300,37950,5500,150150,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30080,,,,
749,lud_perimeter,0,0,750,95609,95614,4384,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2378320,162208,274,2192,3288,37812,5480,149604,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30240,,,,
750,lud_perimeter,0,0,751,95609,95614,4368,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2369640,161616,273,2184,3276,37674,5460,149058,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29600,,,,
751,lud_perimeter,0,0,752,95609,95614,4352,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2360960,161024,272,2176,3264,37536,5440,148512,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29440,,,,
752,lud_perimeter,0,0,753,95609,95614,4336,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2352280,160432,271,2168,3252,37398,5420,147966,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28960,,,,
753,lud_perimeter,0,0,754,95609,95614,4320,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2343600,159840,270,2160,3240,37260,5400,147420,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29120,,,,
754,lud_perimeter,0,0,755,95609,95614,4304,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2334920,159248,269,2152,3228,37122,5380,146874,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,30080,,,,
755,lud_perimeter,0,0,756,95609,95614,4288,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2326240,158656,268,2144,3216,36984,5360,146328,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29760,,,,
756,lud_perimeter,0,0,757,95609,95614,4272,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2317560,158064,267,2136,3204,36846,5340,145782,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29120,,,,
757,lud_perimeter,0,0,758,95609,95614,4256,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2308880,157472,266,2128,3192,36708,5320,145236,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29120,,,,
758,lud_perimeter,0,0,759,95609,95614,4240,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2300200,156880,265,2120,3180,36570,5300,144690,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28000,,,,
759,lud_perimeter,0,0,760,95609,95614,4224,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2291520,156288,264,2112,3168,36432,5280,144144,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28800,,,,
760,lud_perimeter,0,0,761,95609,95614,4208,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2282840,155696,263,2104,3156,36294,5260,143598,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28960,,,,
761,lud_perimeter,0,0,762,95609,95614,4192,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2274160,155104,262,2096,3144,36156,5240,143052,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28800,,,,
762,lud_perimeter,0,0,763,95609,95614,4176,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2265480,154512,261,2088,3132,36018,5220,142506,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28800,,,,
763,lud_perimeter,0,0,764,95609,95614,4160,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2256800,153920,260,2080,3120,35880,5200,141960,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28640,,,,
764,lud_perimeter,0,0,765,95609,95614,4144,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2248120,153328,259,2072,3108,35742,5180,141414,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28800,,,,
765,lud_perimeter,0,0,766,95609,95614,4128,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2239440,152736,258,2064,3096,35604,5160,140868,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28641,,,,
766,lud_perimeter,0,0,767,95609,95614,4112,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2230760,152144,257,2056,3084,35466,5140,140322,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28480,,,,
767,lud_perimeter,0,0,768,95609,95614,4096,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2222080,151552,256,2048,3072,35328,5120,139776,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28480,,,,
768,lud_perimeter,0,0,769,95609,95614,4080,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2213400,150960,255,2040,3060,35190,5100,139230,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28320,,,,
769,lud_perimeter,0,0,770,95609,95614,4064,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2204720,150368,254,2032,3048,35052,5080,138684,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28960,,,,
770,lud_perimeter,0,0,771,95609,95614,4048,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2196040,149776,253,2024,3036,34914,5060,138138,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29120,,,,
771,lud_perimeter,0,0,772,95609,95614,4032,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2187360,149184,252,2016,3024,34776,5040,137592,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28320,,,,
772,lud_perimeter,0,0,773,95609,95614,4016,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2178680,148592,251,2008,3012,34638,5020,137046,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,27840,,,,
773,lud_perimeter,0,0,774,95609,95614,4000,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2170000,148000,250,2000,3000,34500,5000,136500,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,27520,,,,
774,lud_perimeter,0,0,775,95609,95614,3984,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2161320,147408,249,1992,2988,34362,4980,135954,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,27040,,,,
775,lud_perimeter,0,0,776,95609,95614,3968,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2152640,146816,248,1984,2976,34224,4960,135408,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,29281,,,,
776,lud_perimeter,0,0,777,95609,95614,3952,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2143960,146224,247,1976,2964,34086,4940,134862,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,27200,,,,
777,lud_perimeter,0,0,778,95609,95614,3936,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2135280,145632,246,1968,2952,33948,4920,134316,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28160,,,,
778,lud_perimeter,0,0,779,95609,95614,3920,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2126600,145040,245,1960,2940,33810,4900,133770,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,28160,,,,
779,lud_perimeter,0,0,780,95609,95614,3904,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2117920,144448,244,1952,2928,33672,4880,133224,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,27520,,,,
780,lud_perimeter,0,0,781,95609,95614,3888,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2109240,143856,243,1944,2916,33534,4860,132678,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,27040,,,,
781,lud_perimeter,0,0,782,95609,95614,3872,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2100560,143264,242,1936,2904,33396,4840,132132,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,27680,,,,
782,lud_perimeter,0,0,783,95609,95614,3856,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2091880,142672,241,1928,2892,33258,4820,131586,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,27520,,,,
783,lud_perimeter,0,0,784,95609,95614,3840,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2083200,142080,240,1920,2880,33120,4800,131040,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,26560,,,,
784,lud_perimeter,0,0,785,95609,95614,3824,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2074520,141488,239,1912,2868,32982,4780,130494,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,26720,,,,
785,lud_perimeter,0,0,786,95609,95614,3808,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2065840,140896,238,1904,2856,32844,4760,129948,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,26400,,,,
786,lud_perimeter,0,0,787,95609,95614,3792,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2057160,140304,237,1896,2844,32706,4740,129402,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25920,,,,
787,lud_perimeter,0,0,788,95609,95614,3776,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2048480,139712,236,1888,2832,32568,4720,128856,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,26560,,,,
788,lud_perimeter,0,0,789,95609,95614,3760,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2039800,139120,235,1880,2820,32430,4700,128310,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,26560,,,,
789,lud_perimeter,0,0,790,95609,95614,3744,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2031120,138528,234,1872,2808,32292,4680,127764,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24800,,,,
790,lud_perimeter,0,0,791,95609,95614,3728,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2022440,137936,233,1864,2796,32154,4660,127218,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,26720,,,,
791,lud_perimeter,0,0,792,95609,95614,3712,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2013760,137344,232,1856,2784,32016,4640,126672,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25280,,,,
792,lud_perimeter,0,0,793,95609,95614,3696,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,2005080,136752,231,1848,2772,31878,4620,126126,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25440,,,,
793,lud_perimeter,0,0,794,95609,95614,3680,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1996400,136160,230,1840,2760,31740,4600,125580,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25760,,,,
794,lud_perimeter,0,0,795,95609,95614,3664,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1987720,135568,229,1832,2748,31602,4580,125034,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25920,,,,
795,lud_perimeter,0,0,796,95609,95614,3648,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1979040,134976,228,1824,2736,31464,4560,124488,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,26080,,,,
796,lud_perimeter,0,0,797,95609,95614,3632,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1970360,134384,227,1816,2724,31326,4540,123942,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25920,,,,
797,lud_perimeter,0,0,798,95609,95614,3616,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1961680,133792,226,1808,2712,31188,4520,123396,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25600,,,,
798,lud_perimeter,0,0,799,95609,95614,3600,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1953000,133200,225,1800,2700,31050,4500,122850,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24960,,,,
799,lud_perimeter,0,0,800,95609,95614,3584,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1944320,132608,224,1792,2688,30912,4480,122304,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25441,,,,
800,lud_perimeter,0,0,801,95609,95614,3568,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1935640,132016,223,1784,2676,30774,4460,121758,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25280,,,,
801,lud_perimeter,0,0,802,95609,95614,3552,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1926960,131424,222,1776,2664,30636,4440,121212,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25600,,,,
802,lud_perimeter,0,0,803,95609,95614,3536,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1918280,130832,221,1768,2652,30498,4420,120666,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25600,,,,
803,lud_perimeter,0,0,804,95609,95614,3520,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1909600,130240,220,1760,2640,30360,4400,120120,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24960,,,,
804,lud_perimeter,0,0,805,95609,95614,3504,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1900920,129648,219,1752,2628,30222,4380,119574,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24800,,,,
805,lud_perimeter,0,0,806,95609,95614,3488,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1892240,129056,218,1744,2616,30084,4360,119028,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24960,,,,
806,lud_perimeter,0,0,807,95609,95614,3472,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1883560,128464,217,1736,2604,29946,4340,118482,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25120,,,,
807,lud_perimeter,0,0,808,95609,95614,3456,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1874880,127872,216,1728,2592,29808,4320,117936,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24160,,,,
808,lud_perimeter,0,0,809,95609,95614,3440,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1866200,127280,215,1720,2580,29670,4300,117390,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24160,,,,
809,lud_perimeter,0,0,810,95609,95614,3424,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1857520,126688,214,1712,2568,29532,4280,116844,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24960,,,,
810,lud_perimeter,0,0,811,95609,95614,3408,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1848840,126096,213,1704,2556,29394,4260,116298,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24160,,,,
811,lud_perimeter,0,0,812,95609,95614,3392,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1840160,125504,212,1696,2544,29256,4240,115752,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24320,,,,
812,lud_perimeter,0,0,813,95609,95614,3376,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1831480,124912,211,1688,2532,29118,4220,115206,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24800,,,,
813,lud_perimeter,0,0,814,95609,95614,3360,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1822800,124320,210,1680,2520,28980,4200,114660,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24000,,,,
814,lud_perimeter,0,0,815,95609,95614,3344,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1814120,123728,209,1672,2508,28842,4180,114114,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,23681,,,,
815,lud_perimeter,0,0,816,95609,95614,3328,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1805440,123136,208,1664,2496,28704,4160,113568,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24000,,,,
816,lud_perimeter,0,0,817,95609,95614,3312,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1796760,122544,207,1656,2484,28566,4140,113022,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,23360,,,,
817,lud_perimeter,0,0,818,95609,95614,3296,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1788080,121952,206,1648,2472,28428,4120,112476,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25120,,,,
818,lud_perimeter,0,0,819,95609,95614,3280,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1779400,121360,205,1640,2460,28290,4100,111930,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24160,,,,
819,lud_perimeter,0,0,820,95609,95614,3264,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1770720,120768,204,1632,2448,28152,4080,111384,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24480,,,,
820,lud_perimeter,0,0,821,95609,95614,3248,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1762040,120176,203,1624,2436,28014,4060,110838,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,25600,,,,
821,lud_perimeter,0,0,822,95609,95614,3232,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1753360,119584,202,1616,2424,27876,4040,110292,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24160,,,,
822,lud_perimeter,0,0,823,95609,95614,3216,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1744680,118992,201,1608,2412,27738,4020,109746,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,23680,,,,
823,lud_perimeter,0,0,824,95609,95614,3200,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1736000,118400,200,1600,2400,27600,4000,109200,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24000,,,,
824,lud_perimeter,0,0,825,95609,95614,3184,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1727320,117808,199,1592,2388,27462,3980,108654,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24000,,,,
825,lud_perimeter,0,0,826,95609,95614,3168,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1718640,117216,198,1584,2376,27324,3960,108108,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,23840,,,,
826,lud_perimeter,0,0,827,95609,95614,3152,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1709960,116624,197,1576,2364,27186,3940,107562,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,24000,,,,
827,lud_perimeter,0,0,828,95609,95614,3136,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1701280,116032,196,1568,2352,27048,3920,107016,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22880,,,,
828,lud_perimeter,0,0,829,95609,95614,3120,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1692600,115440,195,1560,2340,26910,3900,106470,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,23680,,,,
829,lud_perimeter,0,0,830,95609,95614,3104,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1683920,114848,194,1552,2328,26772,3880,105924,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,23520,,,,
830,lud_perimeter,0,0,831,95609,95614,3088,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1675240,114256,193,1544,2316,26634,3860,105378,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,23680,,,,
831,lud_perimeter,0,0,832,95609,95614,3072,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1666560,113664,192,1536,2304,26496,3840,104832,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22400,,,,
832,lud_perimeter,0,0,833,95609,95614,3056,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1657880,113072,191,1528,2292,26358,3820,104286,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,23520,,,,
833,lud_perimeter,0,0,834,95609,95614,3040,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1649200,112480,190,1520,2280,26220,3800,103740,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,23520,,,,
834,lud_perimeter,0,0,835,95609,95614,3024,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1640520,111888,189,1512,2268,26082,3780,103194,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22880,,,,
835,lud_perimeter,0,0,836,95609,95614,3008,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1631840,111296,188,1504,2256,25944,3760,102648,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,23360,,,,
836,lud_perimeter,0,0,837,95609,95614,2992,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1623160,110704,187,1496,2244,25806,3740,102102,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22880,,,,
837,lud_perimeter,0,0,838,95609,95614,2976,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1614480,110112,186,1488,2232,25668,3720,101556,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,23040,,,,
838,lud_perimeter,0,0,839,95609,95614,2960,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1605800,109520,185,1480,2220,25530,3700,101010,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22720,,,,
839,lud_perimeter,0,0,840,95609,95614,2944,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1597120,108928,184,1472,2208,25392,3680,100464,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,20640,,,,
840,lud_perimeter,0,0,841,95609,95614,2928,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1588440,108336,183,1464,2196,25254,3660,99918,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22240,,,,
841,lud_perimeter,0,0,842,95609,95614,2912,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1579760,107744,182,1456,2184,25116,3640,99372,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22240,,,,
842,lud_perimeter,0,0,843,95609,95614,2896,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1571080,107152,181,1448,2172,24978,3620,98826,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22400,,,,
843,lud_perimeter,0,0,844,95609,95614,2880,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1562400,106560,180,1440,2160,24840,3600,98280,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22240,,,,
844,lud_perimeter,0,0,845,95609,95614,2864,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1553720,105968,179,1432,2148,24702,3580,97734,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22880,,,,
845,lud_perimeter,0,0,846,95609,95614,2848,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1545040,105376,178,1424,2136,24564,3560,97188,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,21600,,,,
846,lud_perimeter,0,0,847,95609,95614,2832,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1536360,104784,177,1416,2124,24426,3540,96642,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,21120,,,,
847,lud_perimeter,0,0,848,95609,95614,2816,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1527680,104192,176,1408,2112,24288,3520,96096,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22080,,,,
848,lud_perimeter,0,0,849,95609,95614,2800,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1519000,103600,175,1400,2100,24150,3500,95550,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22240,,,,
849,lud_perimeter,0,0,850,95609,95614,2784,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1510320,103008,174,1392,2088,24012,3480,95004,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,22400,,,,
850,lud_perimeter,0,0,851,95609,95614,2768,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1501640,102416,173,1384,2076,23874,3460,94458,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,21760,,,,
851,lud_perimeter,0,0,852,95609,95614,2752,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1492960,101824,172,1376,2064,23736,3440,93912,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,21440,,,,
852,lud_perimeter,0,0,853,95609,95614,2736,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1484280,101232,171,1368,2052,23598,3420,93366,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,21760,,,,
853,lud_perimeter,0,0,854,95609,95614,2720,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1475600,100640,170,1360,2040,23460,3400,92820,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,21920,,,,
854,lud_perimeter,0,0,855,95609,95614,2704,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1466920,100048,169,1352,2028,23322,3380,92274,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,21280,,,,
855,lud_perimeter,0,0,856,95609,95614,2688,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1458240,99456,168,1344,2016,23184,3360,91728,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,20320,,,,
856,lud_perimeter,0,0,857,95609,95614,2672,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1449560,98864,167,1336,2004,23046,3340,91182,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,21280,,,,
857,lud_perimeter,0,0,858,95609,95614,2656,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1440880,98272,166,1328,1992,22908,3320,90636,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,20640,,,,
858,lud_perimeter,0,0,859,95609,95614,2640,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1432200,97680,165,1320,1980,22770,3300,90090,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,21120,,,,
859,lud_perimeter,0,0,860,95609,95614,2624,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1423520,97088,164,1312,1968,22632,3280,89544,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,20000,,,,
860,lud_perimeter,0,0,861,95609,95614,2608,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1414840,96496,163,1304,1956,22494,3260,88998,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,20320,,,,
861,lud_perimeter,0,0,862,95609,95614,2592,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1406160,95904,162,1296,1944,22356,3240,88452,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,20160,,,,
862,lud_perimeter,0,0,863,95609,95614,2576,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1397480,95312,161,1288,1932,22218,3220,87906,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,21120,,,,
863,lud_perimeter,0,0,864,95609,95614,2560,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1388800,94720,160,1280,1920,22080,3200,87360,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,20000,,,,
864,lud_perimeter,0,0,865,95609,95614,2544,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1380120,94128,159,1272,1908,21942,3180,86814,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,20640,,,,
865,lud_perimeter,0,0,866,95609,95614,2528,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1371440,93536,158,1264,1896,21804,3160,86268,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,21440,,,,
866,lud_perimeter,0,0,867,95609,95614,2512,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1362760,92944,157,1256,1884,21666,3140,85722,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,19840,,,,
867,lud_perimeter,0,0,868,95609,95614,2496,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1354080,92352,156,1248,1872,21528,3120,85176,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,19840,,,,
868,lud_perimeter,0,0,869,95609,95614,2480,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1345400,91760,155,1240,1860,21390,3100,84630,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,20800,,,,
869,lud_perimeter,0,0,870,95609,95614,2464,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1336720,91168,154,1232,1848,21252,3080,84084,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,20000,,,,
870,lud_perimeter,0,0,871,95609,95614,2448,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1328040,90576,153,1224,1836,21114,3060,83538,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,20000,,,,
871,lud_perimeter,0,0,872,95609,95614,2432,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1319360,89984,152,1216,1824,20976,3040,82992,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,19840,,,,
872,lud_perimeter,0,0,873,95609,95614,2416,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1310680,89392,151,1208,1812,20838,3020,82446,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,19200,,,,
873,lud_perimeter,0,0,874,95609,95614,2400,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1302000,88800,150,1200,1800,20700,3000,81900,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,19200,,,,
874,lud_perimeter,0,0,875,95609,95614,2384,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1293320,88208,149,1192,1788,20562,2980,81354,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,19040,,,,
875,lud_perimeter,0,0,876,95609,95614,2368,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1284640,87616,148,1184,1776,20424,2960,80808,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,18560,,,,
876,lud_perimeter,0,0,877,95609,95614,2352,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1275960,87024,147,1176,1764,20286,2940,80262,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,18080,,,,
877,lud_perimeter,0,0,878,95609,95614,2336,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1267280,86432,146,1168,1752,20148,2920,79716,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,18720,,,,
878,lud_perimeter,0,0,879,95609,95614,2320,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1258600,85840,145,1160,1740,20010,2900,79170,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,18560,,,,
879,lud_perimeter,0,0,880,95609,95614,2304,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1249920,85248,144,1152,1728,19872,2880,78624,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,18080,,,,
880,lud_perimeter,0,0,881,95609,95614,2288,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1241240,84656,143,1144,1716,19734,2860,78078,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,18400,,,,
881,lud_perimeter,0,0,882,95609,95614,2272,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1232560,84064,142,1136,1704,19596,2840,77532,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,18720,,,,
882,lud_perimeter,0,0,883,95609,95614,2256,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1223880,83472,141,1128,1692,19458,2820,76986,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,18720,,,,
883,lud_perimeter,0,0,884,95609,95614,2240,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1215200,82880,140,1120,1680,19320,2800,76440,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,18400,,,,
884,lud_perimeter,0,0,885,95609,95614,2224,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1206520,82288,139,1112,1668,19182,2780,75894,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,18880,,,,
885,lud_perimeter,0,0,886,95609,95614,2208,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1197840,81696,138,1104,1656,19044,2760,75348,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,19200,,,,
886,lud_perimeter,0,0,887,95609,95614,2192,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1189160,81104,137,1096,1644,18906,2740,74802,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,17760,,,,
887,lud_perimeter,0,0,888,95609,95614,2176,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1180480,80512,136,1088,1632,18768,2720,74256,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,17760,,,,
888,lud_perimeter,0,0,889,95609,95614,2160,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1171800,79920,135,1080,1620,18630,2700,73710,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,19360,,,,
889,lud_perimeter,0,0,890,95609,95614,2144,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1163120,79328,134,1072,1608,18492,2680,73164,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,18240,,,,
890,lud_perimeter,0,0,891,95609,95614,2128,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1154440,78736,133,1064,1596,18354,2660,72618,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,17760,,,,
891,lud_perimeter,0,0,892,95609,95614,2112,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1145760,78144,132,1056,1584,18216,2640,72072,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16960,,,,
892,lud_perimeter,0,0,893,95609,95614,2096,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1137080,77552,131,1048,1572,18078,2620,71526,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,17760,,,,
893,lud_perimeter,0,0,894,95609,95614,2080,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1128400,76960,130,1040,1560,17940,2600,70980,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,19360,,,,
894,lud_perimeter,0,0,895,95609,95614,2064,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1119720,76368,129,1032,1548,17802,2580,70434,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16800,,,,
895,lud_perimeter,0,0,896,95609,95614,2048,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1111040,75776,128,1024,1536,17664,2560,69888,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,17280,,,,
896,lud_perimeter,0,0,897,95609,95614,2032,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1102360,75184,127,1016,1524,17526,2540,69342,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,17600,,,,
897,lud_perimeter,0,0,898,95609,95614,2016,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1093680,74592,126,1008,1512,17388,2520,68796,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,17920,,,,
898,lud_perimeter,0,0,899,95609,95614,2000,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1085000,74000,125,1000,1500,17250,2500,68250,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,17280,,,,
899,lud_perimeter,0,0,900,95609,95614,1984,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1076320,73408,124,992,1488,17112,2480,67704,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,19040,,,,
900,lud_perimeter,0,0,901,95609,95614,1968,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1067640,72816,123,984,1476,16974,2460,67158,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16960,,,,
901,lud_perimeter,0,0,902,95609,95614,1952,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1058960,72224,122,976,1464,16836,2440,66612,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,18080,,,,
902,lud_perimeter,0,0,903,95609,95614,1936,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1050280,71632,121,968,1452,16698,2420,66066,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,17440,,,,
903,lud_perimeter,0,0,904,95609,95614,1920,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1041600,71040,120,960,1440,16560,2400,65520,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,17440,,,,
904,lud_perimeter,0,0,905,95609,95614,1904,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1032920,70448,119,952,1428,16422,2380,64974,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16480,,,,
905,lud_perimeter,0,0,906,95609,95614,1888,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1024240,69856,118,944,1416,16284,2360,64428,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16480,,,,
906,lud_perimeter,0,0,907,95609,95614,1872,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1015560,69264,117,936,1404,16146,2340,63882,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15360,,,,
907,lud_perimeter,0,0,908,95609,95614,1856,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,1006880,68672,116,928,1392,16008,2320,63336,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16640,,,,
908,lud_perimeter,0,0,909,95609,95614,1840,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,998200,68080,115,920,1380,15870,2300,62790,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,17120,,,,
909,lud_perimeter,0,0,910,95609,95614,1824,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,989520,67488,114,912,1368,15732,2280,62244,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15520,,,,
910,lud_perimeter,0,0,911,95609,95614,1808,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,980840,66896,113,904,1356,15594,2260,61698,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16480,,,,
911,lud_perimeter,0,0,912,95609,95614,1792,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,972160,66304,112,896,1344,15456,2240,61152,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16160,,,,
912,lud_perimeter,0,0,913,95609,95614,1776,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,963480,65712,111,888,1332,15318,2220,60606,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16800,,,,
913,lud_perimeter,0,0,914,95609,95614,1760,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,954800,65120,110,880,1320,15180,2200,60060,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16640,,,,
914,lud_perimeter,0,0,915,95609,95614,1744,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,946120,64528,109,872,1308,15042,2180,59514,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15840,,,,
915,lud_perimeter,0,0,916,95609,95614,1728,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,937440,63936,108,864,1296,14904,2160,58968,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16320,,,,
916,lud_perimeter,0,0,917,95609,95614,1712,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,928760,63344,107,856,1284,14766,2140,58422,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16160,,,,
917,lud_perimeter,0,0,918,95609,95614,1696,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,920080,62752,106,848,1272,14628,2120,57876,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16640,,,,
918,lud_perimeter,0,0,919,95609,95614,1680,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,911400,62160,105,840,1260,14490,2100,57330,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16320,,,,
919,lud_perimeter,0,0,920,95609,95614,1664,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,902720,61568,104,832,1248,14352,2080,56784,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16320,,,,
920,lud_perimeter,0,0,921,95609,95614,1648,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,894040,60976,103,824,1236,14214,2060,56238,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16640,,,,
921,lud_perimeter,0,0,922,95609,95614,1632,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,885360,60384,102,816,1224,14076,2040,55692,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16320,,,,
922,lud_perimeter,0,0,923,95609,95614,1616,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,876680,59792,101,808,1212,13938,2020,55146,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16000,,,,
923,lud_perimeter,0,0,924,95609,95614,1600,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,868000,59200,100,800,1200,13800,2000,54600,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16640,,,,
924,lud_perimeter,0,0,925,95609,95614,1584,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,859320,58608,99,792,1188,13662,1980,54054,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15840,,,,
925,lud_perimeter,0,0,926,95609,95614,1568,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,850640,58016,98,784,1176,13524,1960,53508,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16000,,,,
926,lud_perimeter,0,0,927,95609,95614,1552,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,841960,57424,97,776,1164,13386,1940,52962,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15680,,,,
927,lud_perimeter,0,0,928,95609,95614,1536,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,833280,56832,96,768,1152,13248,1920,52416,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15840,,,,
928,lud_perimeter,0,0,929,95609,95614,1520,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,824600,56240,95,760,1140,13110,1900,51870,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16000,,,,
929,lud_perimeter,0,0,930,95609,95614,1504,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,815920,55648,94,752,1128,12972,1880,51324,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16160,,,,
930,lud_perimeter,0,0,931,95609,95614,1488,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,807240,55056,93,744,1116,12834,1860,50778,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16000,,,,
931,lud_perimeter,0,0,932,95609,95614,1472,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,798560,54464,92,736,1104,12696,1840,50232,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15520,,,,
932,lud_perimeter,0,0,933,95609,95614,1456,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,789880,53872,91,728,1092,12558,1820,49686,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16000,,,,
933,lud_perimeter,0,0,934,95609,95614,1440,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,781200,53280,90,720,1080,12420,1800,49140,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15520,,,,
934,lud_perimeter,0,0,935,95609,95614,1424,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,772520,52688,89,712,1068,12282,1780,48594,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16000,,,,
935,lud_perimeter,0,0,936,95609,95614,1408,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,763840,52096,88,704,1056,12144,1760,48048,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15360,,,,
936,lud_perimeter,0,0,937,95609,95614,1392,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,755160,51504,87,696,1044,12006,1740,47502,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14880,,,,
937,lud_perimeter,0,0,938,95609,95614,1376,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,746480,50912,86,688,1032,11868,1720,46956,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15360,,,,
938,lud_perimeter,0,0,939,95609,95614,1360,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,737800,50320,85,680,1020,11730,1700,46410,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
939,lud_perimeter,0,0,940,95609,95614,1344,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,729120,49728,84,672,1008,11592,1680,45864,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
940,lud_perimeter,0,0,941,95609,95614,1328,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,720440,49136,83,664,996,11454,1660,45318,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15360,,,,
941,lud_perimeter,0,0,942,95609,95614,1312,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,711760,48544,82,656,984,11316,1640,44772,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15520,,,,
942,lud_perimeter,0,0,943,95609,95614,1296,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,703080,47952,81,648,972,11178,1620,44226,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15680,,,,
943,lud_perimeter,0,0,944,95609,95614,1280,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,694400,47360,80,640,960,11040,1600,43680,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15680,,,,
944,lud_perimeter,0,0,945,95609,95614,1264,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,685720,46768,79,632,948,10902,1580,43134,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16000,,,,
945,lud_perimeter,0,0,946,95609,95614,1248,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,677040,46176,78,624,936,10764,1560,42588,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
946,lud_perimeter,0,0,947,95609,95614,1232,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,668360,45584,77,616,924,10626,1540,42042,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16000,,,,
947,lud_perimeter,0,0,948,95609,95614,1216,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,659680,44992,76,608,912,10488,1520,41496,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16800,,,,
948,lud_perimeter,0,0,949,95609,95614,1200,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,651000,44400,75,600,900,10350,1500,40950,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15520,,,,
949,lud_perimeter,0,0,950,95609,95614,1184,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,642320,43808,74,592,888,10212,1480,40404,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16640,,,,
950,lud_perimeter,0,0,951,95609,95614,1168,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,633640,43216,73,584,876,10074,1460,39858,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15840,,,,
951,lud_perimeter,0,0,952,95609,95614,1152,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,624960,42624,72,576,864,9936,1440,39312,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16320,,,,
952,lud_perimeter,0,0,953,95609,95614,1136,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,616280,42032,71,568,852,9798,1420,38766,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,16000,,,,
953,lud_perimeter,0,0,954,95609,95614,1120,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,607600,41440,70,560,840,9660,1400,38220,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15360,,,,
954,lud_perimeter,0,0,955,95609,95614,1104,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,598920,40848,69,552,828,9522,1380,37674,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14880,,,,
955,lud_perimeter,0,0,956,95609,95614,1088,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,590240,40256,68,544,816,9384,1360,37128,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15520,,,,
956,lud_perimeter,0,0,957,95609,95614,1072,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,581560,39664,67,536,804,9246,1340,36582,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14880,,,,
957,lud_perimeter,0,0,958,95609,95614,1056,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,572880,39072,66,528,792,9108,1320,36036,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
958,lud_perimeter,0,0,959,95609,95614,1040,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,564200,38480,65,520,780,8970,1300,35490,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15681,,,,
959,lud_perimeter,0,0,960,95609,95614,1024,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,555520,37888,64,512,768,8832,1280,34944,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
960,lud_perimeter,0,0,961,95609,95614,1008,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,546840,37296,63,504,756,8694,1260,34398,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14080,,,,
961,lud_perimeter,0,0,962,95609,95614,992,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,538160,36704,62,496,744,8556,1240,33852,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
962,lud_perimeter,0,0,963,95609,95614,976,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,529480,36112,61,488,732,8418,1220,33306,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15360,,,,
963,lud_perimeter,0,0,964,95609,95614,960,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,520800,35520,60,480,720,8280,1200,32760,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14560,,,,
964,lud_perimeter,0,0,965,95609,95614,944,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,512120,34928,59,472,708,8142,1180,32214,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15360,,,,
965,lud_perimeter,0,0,966,95609,95614,928,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,503440,34336,58,464,696,8004,1160,31668,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
966,lud_perimeter,0,0,967,95609,95614,912,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,494760,33744,57,456,684,7866,1140,31122,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
967,lud_perimeter,0,0,968,95609,95614,896,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,486080,33152,56,448,672,7728,1120,30576,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15680,,,,
968,lud_perimeter,0,0,969,95609,95614,880,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,477400,32560,55,440,660,7590,1100,30030,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15840,,,,
969,lud_perimeter,0,0,970,95609,95614,864,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,468720,31968,54,432,648,7452,1080,29484,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
970,lud_perimeter,0,0,971,95609,95614,848,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,460040,31376,53,424,636,7314,1060,28938,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
971,lud_perimeter,0,0,972,95609,95614,832,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,451360,30784,52,416,624,7176,1040,28392,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
972,lud_perimeter,0,0,973,95609,95614,816,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,442680,30192,51,408,612,7038,1020,27846,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
973,lud_perimeter,0,0,974,95609,95614,800,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,434000,29600,50,400,600,6900,1000,27300,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
974,lud_perimeter,0,0,975,95609,95614,784,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,425320,29008,49,392,588,6762,980,26754,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
975,lud_perimeter,0,0,976,95609,95614,768,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,416640,28416,48,384,576,6624,960,26208,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
976,lud_perimeter,0,0,977,95609,95614,752,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,407960,27824,47,376,564,6486,940,25662,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
977,lud_perimeter,0,0,978,95609,95614,736,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,399280,27232,46,368,552,6348,920,25116,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
978,lud_perimeter,0,0,979,95609,95614,720,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,390600,26640,45,360,540,6210,900,24570,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14880,,,,
979,lud_perimeter,0,0,980,95609,95614,704,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,381920,26048,44,352,528,6072,880,24024,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14880,,,,
980,lud_perimeter,0,0,981,95609,95614,688,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,373240,25456,43,344,516,5934,860,23478,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15680,,,,
981,lud_perimeter,0,0,982,95609,95614,672,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,364560,24864,42,336,504,5796,840,22932,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14720,,,,
982,lud_perimeter,0,0,983,95609,95614,656,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,355880,24272,41,328,492,5658,820,22386,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
983,lud_perimeter,0,0,984,95609,95614,640,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,347200,23680,40,320,480,5520,800,21840,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
984,lud_perimeter,0,0,985,95609,95614,624,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,338520,23088,39,312,468,5382,780,21294,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14720,,,,
985,lud_perimeter,0,0,986,95609,95614,608,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,329840,22496,38,304,456,5244,760,20748,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15360,,,,
986,lud_perimeter,0,0,987,95609,95614,592,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,321160,21904,37,296,444,5106,740,20202,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
987,lud_perimeter,0,0,988,95609,95614,576,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,312480,21312,36,288,432,4968,720,19656,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14720,,,,
988,lud_perimeter,0,0,989,95609,95614,560,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,303800,20720,35,280,420,4830,700,19110,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
989,lud_perimeter,0,0,990,95609,95614,544,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,295120,20128,34,272,408,4692,680,18564,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
990,lud_perimeter,0,0,991,95609,95614,528,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,286440,19536,33,264,396,4554,660,18018,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14240,,,,
991,lud_perimeter,0,0,992,95609,95614,512,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,277760,18944,32,256,384,4416,640,17472,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14880,,,,
992,lud_perimeter,0,0,993,95609,95614,496,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,269080,18352,31,248,372,4278,620,16926,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15360,,,,
993,lud_perimeter,0,0,994,95609,95614,480,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,260400,17760,30,240,360,4140,600,16380,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14560,,,,
994,lud_perimeter,0,0,995,95609,95614,464,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,251720,17168,29,232,348,4002,580,15834,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15360,,,,
995,lud_perimeter,0,0,996,95609,95614,448,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,243040,16576,28,224,336,3864,560,15288,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14720,,,,
996,lud_perimeter,0,0,997,95609,95614,432,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,234360,15984,27,216,324,3726,540,14742,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14720,,,,
997,lud_perimeter,0,0,998,95609,95614,416,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,225680,15392,26,208,312,3588,520,14196,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
998,lud_perimeter,0,0,999,95609,95614,400,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,217000,14800,25,200,300,3450,500,13650,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14720,,,,
999,lud_perimeter,0,0,1000,95609,95614,384,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,208320,14208,24,192,288,3312,480,13104,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14720,,,,
1000,lud_perimeter,0,0,1001,95609,95614,368,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,199640,13616,23,184,276,3174,460,12558,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15360,,,,
1001,lud_perimeter,0,0,1002,95609,95614,352,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,190960,13024,22,176,264,3036,440,12012,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
1002,lud_perimeter,0,0,1003,95609,95614,336,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,182280,12432,21,168,252,2898,420,11466,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
1003,lud_perimeter,0,0,1004,95609,95614,320,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,173600,11840,20,160,240,2760,400,10920,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15360,,,,
1004,lud_perimeter,0,0,1005,95609,95614,304,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,164920,11248,19,152,228,2622,380,10374,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15520,,,,
1005,lud_perimeter,0,0,1006,95609,95614,288,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,156240,10656,18,144,216,2484,360,9828,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14720,,,,
1006,lud_perimeter,0,0,1007,95609,95614,272,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,147560,10064,17,136,204,2346,340,9282,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
1007,lud_perimeter,0,0,1008,95609,95614,256,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,138880,9472,16,128,192,2208,320,8736,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15200,,,,
1008,lud_perimeter,0,0,1009,95609,95614,240,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,130200,8880,15,120,180,2070,300,8190,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15041,,,,
1009,lud_perimeter,0,0,1010,95609,95614,224,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,121520,8288,14,112,168,1932,280,7644,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14880,,,,
1010,lud_perimeter,0,0,1011,95609,95614,208,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,112840,7696,13,104,156,1794,260,7098,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,15040,,,,
1011,lud_perimeter,0,0,1012,95609,95614,192,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,104160,7104,12,96,144,1656,240,6552,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14080,,,,
1012,lud_perimeter,0,0,1013,95609,95614,176,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,95480,6512,11,88,132,1518,220,6006,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14720,,,,
1013,lud_perimeter,0,0,1014,95609,95614,160,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,86800,5920,10,80,120,1380,200,5460,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14560,,,,
1014,lud_perimeter,0,0,1015,95609,95614,144,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,78120,5328,9,72,108,1242,180,4914,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14720,,,,
1015,lud_perimeter,0,0,1016,95609,95614,128,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,69440,4736,8,64,96,1104,160,4368,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14400,,,,
1016,lud_perimeter,0,0,1017,95609,95614,112,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,60760,4144,7,56,84,966,140,3822,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14240,,,,
1017,lud_perimeter,0,0,1018,95609,95614,96,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,52080,3552,6,48,72,828,120,3276,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,13600,,,,
1018,lud_perimeter,0,0,1019,95609,95614,80,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,43400,2960,5,40,60,690,100,2730,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14560,,,,
1019,lud_perimeter,0,0,1020,95609,95614,64,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,34720,2368,4,32,48,552,80,2184,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14240,,,,
1020,lud_perimeter,0,0,1021,95609,95614,48,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,26040,1776,3,24,36,414,60,1638,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,13760,,,,
1021,lud_perimeter,0,0,1022,95609,95614,32,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,17360,1184,2,16,24,276,40,1092,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,13760,,,,
1022,lud_perimeter,0,0,1023,95609,95614,16,16,1024,0,32,24,9472,0x0,0x7f5e48c09ec0,8680,592,1,8,12,138,20,546,22,3.72375E+14,3.72375E+14,3.72375E+14,3.72375E+14,14240,,,,

==> data/lud/lud_kernel.hip.cfm_m1_1.stats.csv <==
"Name","Calls","TotalDurationNs","AverageNs","Percentage"
"lud_perimeter",1023,65667728,64191,100.0


==> data/lud/lud_kernel.hip.nocfm_m1_1.csv <==
Index,KernelName,gpu-id,queue-id,queue-index,pid,tid,grd,wgr,lds,scr,vgpr,sgpr,fbar,sig,obj,SQ_THREAD_CYCLES_VALU,SQ_ACTIVE_INST_VALU,SQ_WAVES,SQ_INSTS_VMEM_WR,SQ_INSTS_VMEM_RD,SQ_INSTS_LDS,SQ_INSTS_FLAT,SQ_INSTS_VALU,VALUUtilization,DispatchNs,BeginNs,EndNs,CompleteNs,DurationNs,,,,
0,lud_perimeter,0,0,1,95540,95545,16368,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3887400,474672,1023,14322,23529,101277,37851,412269,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,266880,,vmem,7332864,
1,lud_perimeter,0,0,2,95540,95545,16352,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3883600,474208,1022,14308,23506,101178,37814,411866,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,275040,,,12046848,19379712
2,lud_perimeter,0,0,3,95540,95545,16336,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3879800,473744,1021,14294,23483,101079,37777,411463,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,249280,,LDS,51853824,
3,lud_perimeter,0,0,4,95540,95545,16320,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3876000,473280,1020,14280,23460,100980,37740,411060,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,266400,,FLAT,19379712,
4,lud_perimeter,0,0,5,95540,95545,16304,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3872200,472816,1019,14266,23437,100881,37703,410657,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,270401,,,,
5,lud_perimeter,0,0,6,95540,95545,16288,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3868400,472352,1018,14252,23414,100782,37666,410254,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,212960,,,,
6,lud_perimeter,0,0,7,95540,95545,16272,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3864600,471888,1017,14238,23391,100683,37629,409851,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,165440,,,,
7,lud_perimeter,0,0,8,95540,95545,16256,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3860800,471424,1016,14224,23368,100584,37592,409448,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,162401,,,,
8,lud_perimeter,0,0,9,95540,95545,16240,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3857000,470960,1015,14210,23345,100485,37555,409045,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,160000,,,,
9,lud_perimeter,0,0,10,95540,95545,16224,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3853200,470496,1014,14196,23322,100386,37518,408642,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,160640,,,,
10,lud_perimeter,0,0,11,95540,95545,16208,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3849400,470032,1013,14182,23299,100287,37481,408239,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,165440,,,,
11,lud_perimeter,0,0,12,95540,95545,16192,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3845600,469568,1012,14168,23276,100188,37444,407836,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,159680,,,,
12,lud_perimeter,0,0,13,95540,95545,16176,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3841800,469104,1011,14154,23253,100089,37407,407433,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,167680,,,,
13,lud_perimeter,0,0,14,95540,95545,16160,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3838000,468640,1010,14140,23230,99990,37370,407030,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,157120,,,,
14,lud_perimeter,0,0,15,95540,95545,16144,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3834200,468176,1009,14126,23207,99891,37333,406627,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,163201,,,,
15,lud_perimeter,0,0,16,95540,95545,16128,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3830400,467712,1008,14112,23184,99792,37296,406224,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,162080,,,,
16,lud_perimeter,0,0,17,95540,95545,16112,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3826600,467248,1007,14098,23161,99693,37259,405821,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,159040,,,,
17,lud_perimeter,0,0,18,95540,95545,16096,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3822800,466784,1006,14084,23138,99594,37222,405418,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,160640,,,,
18,lud_perimeter,0,0,19,95540,95545,16080,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3819000,466320,1005,14070,23115,99495,37185,405015,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,157761,,,,
19,lud_perimeter,0,0,20,95540,95545,16064,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3815200,465856,1004,14056,23092,99396,37148,404612,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,162400,,,,
20,lud_perimeter,0,0,21,95540,95545,16048,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3811400,465392,1003,14042,23069,99297,37111,404209,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,164960,,,,
21,lud_perimeter,0,0,22,95540,95545,16032,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3807600,464928,1002,14028,23046,99198,37074,403806,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,157600,,,,
22,lud_perimeter,0,0,23,95540,95545,16016,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3803800,464464,1001,14014,23023,99099,37037,403403,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,156641,,,,
23,lud_perimeter,0,0,24,95540,95545,16000,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3800000,464000,1000,14000,23000,99000,37000,403000,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,156640,,,,
24,lud_perimeter,0,0,25,95540,95545,15984,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3796200,463536,999,13986,22977,98901,36963,402597,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,159200,,,,
25,lud_perimeter,0,0,26,95540,95545,15968,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3792400,463072,998,13972,22954,98802,36926,402194,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,155840,,,,
26,lud_perimeter,0,0,27,95540,95545,15952,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3788600,462608,997,13958,22931,98703,36889,401791,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,162880,,,,
27,lud_perimeter,0,0,28,95540,95545,15936,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3784800,462144,996,13944,22908,98604,36852,401388,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,156800,,,,
28,lud_perimeter,0,0,29,95540,95545,15920,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3781000,461680,995,13930,22885,98505,36815,400985,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,158880,,,,
29,lud_perimeter,0,0,30,95540,95545,15904,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3777200,461216,994,13916,22862,98406,36778,400582,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,149761,,,,
30,lud_perimeter,0,0,31,95540,95545,15888,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3773400,460752,993,13902,22839,98307,36741,400179,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,153600,,,,
31,lud_perimeter,0,0,32,95540,95545,15872,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3769600,460288,992,13888,22816,98208,36704,399776,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,156640,,,,
32,lud_perimeter,0,0,33,95540,95545,15856,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3765800,459824,991,13874,22793,98109,36667,399373,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,166240,,,,
33,lud_perimeter,0,0,34,95540,95545,15840,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3762000,459360,990,13860,22770,98010,36630,398970,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,159041,,,,
34,lud_perimeter,0,0,35,95540,95545,15824,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3758200,458896,989,13846,22747,97911,36593,398567,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,156000,,,,
35,lud_perimeter,0,0,36,95540,95545,15808,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3754400,458432,988,13832,22724,97812,36556,398164,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,162240,,,,
36,lud_perimeter,0,0,37,95540,95545,15792,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3750600,457968,987,13818,22701,97713,36519,397761,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,153760,,,,
37,lud_perimeter,0,0,38,95540,95545,15776,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3746800,457504,986,13804,22678,97614,36482,397358,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,155361,,,,
38,lud_perimeter,0,0,39,95540,95545,15760,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3743000,457040,985,13790,22655,97515,36445,396955,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,155200,,,,
39,lud_perimeter,0,0,40,95540,95545,15744,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3739200,456576,984,13776,22632,97416,36408,396552,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,150720,,,,
40,lud_perimeter,0,0,41,95540,95545,15728,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3735400,456112,983,13762,22609,97317,36371,396149,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,155200,,,,
41,lud_perimeter,0,0,42,95540,95545,15712,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3731600,455648,982,13748,22586,97218,36334,395746,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,161761,,,,
42,lud_perimeter,0,0,43,95540,95545,15696,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3727800,455184,981,13734,22563,97119,36297,395343,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,157600,,,,
43,lud_perimeter,0,0,44,95540,95545,15680,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3724000,454720,980,13720,22540,97020,36260,394940,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,157920,,,,
44,lud_perimeter,0,0,45,95540,95545,15664,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3720200,454256,979,13706,22517,96921,36223,394537,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,161120,,,,
45,lud_perimeter,0,0,46,95540,95545,15648,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3716400,453792,978,13692,22494,96822,36186,394134,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,154880,,,,
46,lud_perimeter,0,0,47,95540,95545,15632,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3712600,453328,977,13678,22471,96723,36149,393731,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,155520,,,,
47,lud_perimeter,0,0,48,95540,95545,15616,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3708800,452864,976,13664,22448,96624,36112,393328,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,162720,,,,
48,lud_perimeter,0,0,49,95540,95545,15600,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3705000,452400,975,13650,22425,96525,36075,392925,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,156001,,,,
49,lud_perimeter,0,0,50,95540,95545,15584,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3701200,451936,974,13636,22402,96426,36038,392522,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,160960,,,,
50,lud_perimeter,0,0,51,95540,95545,15568,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3697400,451472,973,13622,22379,96327,36001,392119,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,162080,,,,
51,lud_perimeter,0,0,52,95540,95545,15552,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3693600,451008,972,13608,22356,96228,35964,391716,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,155840,,,,
52,lud_perimeter,0,0,53,95540,95545,15536,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3689800,450544,971,13594,22333,96129,35927,391313,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,153761,,,,
53,lud_perimeter,0,0,54,95540,95545,15520,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3686000,450080,970,13580,22310,96030,35890,390910,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,156640,,,,
54,lud_perimeter,0,0,55,95540,95545,15504,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3682200,449616,969,13566,22287,95931,35853,390507,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,161920,,,,
55,lud_perimeter,0,0,56,95540,95545,15488,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3678400,449152,968,13552,22264,95832,35816,390104,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,155840,,,,
56,lud_perimeter,0,0,57,95540,95545,15472,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3674600,448688,967,13538,22241,95733,35779,389701,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,157441,,,,
57,lud_perimeter,0,0,58,95540,95545,15456,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3670800,448224,966,13524,22218,95634,35742,389298,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,145760,,,,
58,lud_perimeter,0,0,59,95540,95545,15440,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3667000,447760,965,13510,22195,95535,35705,388895,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,148800,,,,
59,lud_perimeter,0,0,60,95540,95545,15424,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3663200,447296,964,13496,22172,95436,35668,388492,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,155520,,,,
60,lud_perimeter,0,0,61,95540,95545,15408,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3659400,446832,963,13482,22149,95337,35631,388089,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,151841,,,,
61,lud_perimeter,0,0,62,95540,95545,15392,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3655600,446368,962,13468,22126,95238,35594,387686,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,146720,,,,
62,lud_perimeter,0,0,63,95540,95545,15376,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3651800,445904,961,13454,22103,95139,35557,387283,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,145440,,,,
63,lud_perimeter,0,0,64,95540,95545,15360,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3648000,445440,960,13440,22080,95040,35520,386880,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,144000,,,,
64,lud_perimeter,0,0,65,95540,95545,15344,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3644200,444976,959,13426,22057,94941,35483,386477,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,147681,,,,
65,lud_perimeter,0,0,66,95540,95545,15328,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3640400,444512,958,13412,22034,94842,35446,386074,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,148640,,,,
66,lud_perimeter,0,0,67,95540,95545,15312,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3636600,444048,957,13398,22011,94743,35409,385671,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,150080,,,,
67,lud_perimeter,0,0,68,95540,95545,15296,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3632800,443584,956,13384,21988,94644,35372,385268,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,149920,,,,
68,lud_perimeter,0,0,69,95540,95545,15280,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3629000,443120,955,13370,21965,94545,35335,384865,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,148961,,,,
69,lud_perimeter,0,0,70,95540,95545,15264,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3625200,442656,954,13356,21942,94446,35298,384462,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,150560,,,,
70,lud_perimeter,0,0,71,95540,95545,15248,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3621400,442192,953,13342,21919,94347,35261,384059,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,148160,,,,
71,lud_perimeter,0,0,72,95540,95545,15232,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3617600,441728,952,13328,21896,94248,35224,383656,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,149600,,,,
72,lud_perimeter,0,0,73,95540,95545,15216,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3613800,441264,951,13314,21873,94149,35187,383253,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,150241,,,,
73,lud_perimeter,0,0,74,95540,95545,15200,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3610000,440800,950,13300,21850,94050,35150,382850,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,152000,,,,
74,lud_perimeter,0,0,75,95540,95545,15184,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3606200,440336,949,13286,21827,93951,35113,382447,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,158880,,,,
75,lud_perimeter,0,0,76,95540,95545,15168,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3602400,439872,948,13272,21804,93852,35076,382044,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,155360,,,,
76,lud_perimeter,0,0,77,95540,95545,15152,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3598600,439408,947,13258,21781,93753,35039,381641,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,147200,,,,
77,lud_perimeter,0,0,78,95540,95545,15136,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3594800,438944,946,13244,21758,93654,35002,381238,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,145760,,,,
78,lud_perimeter,0,0,79,95540,95545,15120,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3591000,438480,945,13230,21735,93555,34965,380835,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,148000,,,,
79,lud_perimeter,0,0,80,95540,95545,15104,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3587200,438016,944,13216,21712,93456,34928,380432,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,150240,,,,
80,lud_perimeter,0,0,81,95540,95545,15088,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3583400,437552,943,13202,21689,93357,34891,380029,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,152000,,,,
81,lud_perimeter,0,0,82,95540,95545,15072,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3579600,437088,942,13188,21666,93258,34854,379626,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,150560,,,,
82,lud_perimeter,0,0,83,95540,95545,15056,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3575800,436624,941,13174,21643,93159,34817,379223,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,149120,,,,
83,lud_perimeter,0,0,84,95540,95545,15040,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3572000,436160,940,13160,21620,93060,34780,378820,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,144161,,,,
84,lud_perimeter,0,0,85,95540,95545,15024,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3568200,435696,939,13146,21597,92961,34743,378417,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,146400,,,,
85,lud_perimeter,0,0,86,95540,95545,15008,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3564400,435232,938,13132,21574,92862,34706,378014,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,148000,,,,
86,lud_perimeter,0,0,87,95540,95545,14992,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3560600,434768,937,13118,21551,92763,34669,377611,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,142880,,,,
87,lud_perimeter,0,0,88,95540,95545,14976,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3556800,434304,936,13104,21528,92664,34632,377208,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,146561,,,,
88,lud_perimeter,0,0,89,95540,95545,14960,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3553000,433840,935,13090,21505,92565,34595,376805,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,142400,,,,
89,lud_perimeter,0,0,90,95540,95545,14944,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3549200,433376,934,13076,21482,92466,34558,376402,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,153120,,,,
90,lud_perimeter,0,0,91,95540,95545,14928,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3545400,432912,933,13062,21459,92367,34521,375999,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,149920,,,,
91,lud_perimeter,0,0,92,95540,95545,14912,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3541600,432448,932,13048,21436,92268,34484,375596,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,144801,,,,
92,lud_perimeter,0,0,93,95540,95545,14896,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3537800,431984,931,13034,21413,92169,34447,375193,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,144320,,,,
93,lud_perimeter,0,0,94,95540,95545,14880,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3534000,431520,930,13020,21390,92070,34410,374790,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,143360,,,,
94,lud_perimeter,0,0,95,95540,95545,14864,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3530200,431056,929,13006,21367,91971,34373,374387,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,148320,,,,
95,lud_perimeter,0,0,96,95540,95545,14848,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3526400,430592,928,12992,21344,91872,34336,373984,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140001,,,,
96,lud_perimeter,0,0,97,95540,95545,14832,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3522600,430128,927,12978,21321,91773,34299,373581,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,146400,,,,
97,lud_perimeter,0,0,98,95540,95545,14816,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3518800,429664,926,12964,21298,91674,34262,373178,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,145120,,,,
98,lud_perimeter,0,0,99,95540,95545,14800,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3515000,429200,925,12950,21275,91575,34225,372775,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,151360,,,,
99,lud_perimeter,0,0,100,95540,95545,14784,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3511200,428736,924,12936,21252,91476,34188,372372,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,141121,,,,
100,lud_perimeter,0,0,101,95540,95545,14768,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3507400,428272,923,12922,21229,91377,34151,371969,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,146400,,,,
101,lud_perimeter,0,0,102,95540,95545,14752,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3503600,427808,922,12908,21206,91278,34114,371566,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,143840,,,,
102,lud_perimeter,0,0,103,95540,95545,14736,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3499800,427344,921,12894,21183,91179,34077,371163,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,145440,,,,
103,lud_perimeter,0,0,104,95540,95545,14720,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3496000,426880,920,12880,21160,91080,34040,370760,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,142721,,,,
104,lud_perimeter,0,0,105,95540,95545,14704,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3492200,426416,919,12866,21137,90981,34003,370357,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,145280,,,,
105,lud_perimeter,0,0,106,95540,95545,14688,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3488400,425952,918,12852,21114,90882,33966,369954,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,147040,,,,
106,lud_perimeter,0,0,107,95540,95545,14672,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3484600,425488,917,12838,21091,90783,33929,369551,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,147360,,,,
107,lud_perimeter,0,0,108,95540,95545,14656,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3480800,425024,916,12824,21068,90684,33892,369148,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,147361,,,,
108,lud_perimeter,0,0,109,95540,95545,14640,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3477000,424560,915,12810,21045,90585,33855,368745,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,148800,,,,
109,lud_perimeter,0,0,110,95540,95545,14624,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3473200,424096,914,12796,21022,90486,33818,368342,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,142560,,,,
110,lud_perimeter,0,0,111,95540,95545,14608,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3469400,423632,913,12782,20999,90387,33781,367939,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,145440,,,,
111,lud_perimeter,0,0,112,95540,95545,14592,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3465600,423168,912,12768,20976,90288,33744,367536,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,145921,,,,
112,lud_perimeter,0,0,113,95540,95545,14576,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3461800,422704,911,12754,20953,90189,33707,367133,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,137600,,,,
113,lud_perimeter,0,0,114,95540,95545,14560,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3458000,422240,910,12740,20930,90090,33670,366730,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,154080,,,,
114,lud_perimeter,0,0,115,95540,95545,14544,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3454200,421776,909,12726,20907,89991,33633,366327,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,144000,,,,
115,lud_perimeter,0,0,116,95540,95545,14528,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3450400,421312,908,12712,20884,89892,33596,365924,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,146561,,,,
116,lud_perimeter,0,0,117,95540,95545,14512,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3446600,420848,907,12698,20861,89793,33559,365521,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,148000,,,,
117,lud_perimeter,0,0,118,95540,95545,14496,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3442800,420384,906,12684,20838,89694,33522,365118,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,141280,,,,
118,lud_perimeter,0,0,119,95540,95545,14480,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3439000,419920,905,12670,20815,89595,33485,364715,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,147520,,,,
119,lud_perimeter,0,0,120,95540,95545,14464,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3435200,419456,904,12656,20792,89496,33448,364312,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140641,,,,
120,lud_perimeter,0,0,121,95540,95545,14448,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3431400,418992,903,12642,20769,89397,33411,363909,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140320,,,,
121,lud_perimeter,0,0,122,95540,95545,14432,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3427600,418528,902,12628,20746,89298,33374,363506,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,144480,,,,
122,lud_perimeter,0,0,123,95540,95545,14416,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3423800,418064,901,12614,20723,89199,33337,363103,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,143520,,,,
123,lud_perimeter,0,0,124,95540,95545,14400,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3420000,417600,900,12600,20700,89100,33300,362700,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,143201,,,,
124,lud_perimeter,0,0,125,95540,95545,14384,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3416200,417136,899,12586,20677,89001,33263,362297,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,143520,,,,
125,lud_perimeter,0,0,126,95540,95545,14368,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3412400,416672,898,12572,20654,88902,33226,361894,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140800,,,,
126,lud_perimeter,0,0,127,95540,95545,14352,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3408600,416208,897,12558,20631,88803,33189,361491,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,141760,,,,
127,lud_perimeter,0,0,128,95540,95545,14336,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3404800,415744,896,12544,20608,88704,33152,361088,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140960,,,,
128,lud_perimeter,0,0,129,95540,95545,14320,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3401000,415280,895,12530,20585,88605,33115,360685,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,138880,,,,
129,lud_perimeter,0,0,130,95540,95545,14304,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3397200,414816,894,12516,20562,88506,33078,360282,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,145920,,,,
130,lud_perimeter,0,0,131,95540,95545,14288,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3393400,414352,893,12502,20539,88407,33041,359879,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140640,,,,
131,lud_perimeter,0,0,132,95540,95545,14272,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3389600,413888,892,12488,20516,88308,33004,359476,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,138400,,,,
132,lud_perimeter,0,0,133,95540,95545,14256,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3385800,413424,891,12474,20493,88209,32967,359073,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140160,,,,
133,lud_perimeter,0,0,134,95540,95545,14240,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3382000,412960,890,12460,20470,88110,32930,358670,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,137120,,,,
134,lud_perimeter,0,0,135,95540,95545,14224,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3378200,412496,889,12446,20447,88011,32893,358267,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,137920,,,,
135,lud_perimeter,0,0,136,95540,95545,14208,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3374400,412032,888,12432,20424,87912,32856,357864,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,136640,,,,
136,lud_perimeter,0,0,137,95540,95545,14192,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3370600,411568,887,12418,20401,87813,32819,357461,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,135680,,,,
137,lud_perimeter,0,0,138,95540,95545,14176,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3366800,411104,886,12404,20378,87714,32782,357058,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140960,,,,
138,lud_perimeter,0,0,139,95540,95545,14160,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3363000,410640,885,12390,20355,87615,32745,356655,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,142560,,,,
139,lud_perimeter,0,0,140,95540,95545,14144,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3359200,410176,884,12376,20332,87516,32708,356252,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,137920,,,,
140,lud_perimeter,0,0,141,95540,95545,14128,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3355400,409712,883,12362,20309,87417,32671,355849,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,135521,,,,
141,lud_perimeter,0,0,142,95540,95545,14112,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3351600,409248,882,12348,20286,87318,32634,355446,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,134880,,,,
142,lud_perimeter,0,0,143,95540,95545,14096,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3347800,408784,881,12334,20263,87219,32597,355043,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140800,,,,
143,lud_perimeter,0,0,144,95540,95545,14080,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3344000,408320,880,12320,20240,87120,32560,354640,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,142240,,,,
144,lud_perimeter,0,0,145,95540,95545,14064,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3340200,407856,879,12306,20217,87021,32523,354237,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,137761,,,,
145,lud_perimeter,0,0,146,95540,95545,14048,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3336400,407392,878,12292,20194,86922,32486,353834,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,144320,,,,
146,lud_perimeter,0,0,147,95540,95545,14032,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3332600,406928,877,12278,20171,86823,32449,353431,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140640,,,,
147,lud_perimeter,0,0,148,95540,95545,14016,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3328800,406464,876,12264,20148,86724,32412,353028,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,137920,,,,
148,lud_perimeter,0,0,149,95540,95545,14000,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3325000,406000,875,12250,20125,86625,32375,352625,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,133281,,,,
149,lud_perimeter,0,0,150,95540,95545,13984,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3321200,405536,874,12236,20102,86526,32338,352222,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,136960,,,,
150,lud_perimeter,0,0,151,95540,95545,13968,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3317400,405072,873,12222,20079,86427,32301,351819,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,130880,,,,
151,lud_perimeter,0,0,152,95540,95545,13952,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3313600,404608,872,12208,20056,86328,32264,351416,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,131360,,,,
152,lud_perimeter,0,0,153,95540,95545,13936,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3309800,404144,871,12194,20033,86229,32227,351013,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,131681,,,,
153,lud_perimeter,0,0,154,95540,95545,13920,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3306000,403680,870,12180,20010,86130,32190,350610,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,134080,,,,
154,lud_perimeter,0,0,155,95540,95545,13904,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3302200,403216,869,12166,19987,86031,32153,350207,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,129600,,,,
155,lud_perimeter,0,0,156,95540,95545,13888,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3298400,402752,868,12152,19964,85932,32116,349804,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,133600,,,,
156,lud_perimeter,0,0,157,95540,95545,13872,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3294600,402288,867,12138,19941,85833,32079,349401,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,135680,,,,
157,lud_perimeter,0,0,158,95540,95545,13856,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3290800,401824,866,12124,19918,85734,32042,348998,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,127840,,,,
158,lud_perimeter,0,0,159,95540,95545,13840,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3287000,401360,865,12110,19895,85635,32005,348595,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,138720,,,,
159,lud_perimeter,0,0,160,95540,95545,13824,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3283200,400896,864,12096,19872,85536,31968,348192,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,129600,,,,
160,lud_perimeter,0,0,161,95540,95545,13808,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3279400,400432,863,12082,19849,85437,31931,347789,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,130400,,,,
161,lud_perimeter,0,0,162,95540,95545,13792,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3275600,399968,862,12068,19826,85338,31894,347386,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,134081,,,,
162,lud_perimeter,0,0,163,95540,95545,13776,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3271800,399504,861,12054,19803,85239,31857,346983,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140160,,,,
163,lud_perimeter,0,0,164,95540,95545,13760,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3268000,399040,860,12040,19780,85140,31820,346580,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,131040,,,,
164,lud_perimeter,0,0,165,95540,95545,13744,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3264200,398576,859,12026,19757,85041,31783,346177,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,138560,,,,
165,lud_perimeter,0,0,166,95540,95545,13728,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3260400,398112,858,12012,19734,84942,31746,345774,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,126721,,,,
166,lud_perimeter,0,0,167,95540,95545,13712,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3256600,397648,857,11998,19711,84843,31709,345371,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,128320,,,,
167,lud_perimeter,0,0,168,95540,95545,13696,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3252800,397184,856,11984,19688,84744,31672,344968,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,131520,,,,
168,lud_perimeter,0,0,169,95540,95545,13680,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3249000,396720,855,11970,19665,84645,31635,344565,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,134720,,,,
169,lud_perimeter,0,0,170,95540,95545,13664,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3245200,396256,854,11956,19642,84546,31598,344162,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140480,,,,
170,lud_perimeter,0,0,171,95540,95545,13648,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3241400,395792,853,11942,19619,84447,31561,343759,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,141920,,,,
171,lud_perimeter,0,0,172,95540,95545,13632,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3237600,395328,852,11928,19596,84348,31524,343356,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,134240,,,,
172,lud_perimeter,0,0,173,95540,95545,13616,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3233800,394864,851,11914,19573,84249,31487,342953,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,135840,,,,
173,lud_perimeter,0,0,174,95540,95545,13600,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3230000,394400,850,11900,19550,84150,31450,342550,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,137920,,,,
174,lud_perimeter,0,0,175,95540,95545,13584,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3226200,393936,849,11886,19527,84051,31413,342147,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,134720,,,,
175,lud_perimeter,0,0,176,95540,95545,13568,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3222400,393472,848,11872,19504,83952,31376,341744,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,132320,,,,
176,lud_perimeter,0,0,177,95540,95545,13552,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3218600,393008,847,11858,19481,83853,31339,341341,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,136320,,,,
177,lud_perimeter,0,0,178,95540,95545,13536,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3214800,392544,846,11844,19458,83754,31302,340938,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,135680,,,,
178,lud_perimeter,0,0,179,95540,95545,13520,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3211000,392080,845,11830,19435,83655,31265,340535,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,133921,,,,
179,lud_perimeter,0,0,180,95540,95545,13504,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3207200,391616,844,11816,19412,83556,31228,340132,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,135360,,,,
180,lud_perimeter,0,0,181,95540,95545,13488,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3203400,391152,843,11802,19389,83457,31191,339729,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,134240,,,,
181,lud_perimeter,0,0,182,95540,95545,13472,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3199600,390688,842,11788,19366,83358,31154,339326,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,132800,,,,
182,lud_perimeter,0,0,183,95540,95545,13456,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3195800,390224,841,11774,19343,83259,31117,338923,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,132161,,,,
183,lud_perimeter,0,0,184,95540,95545,13440,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3192000,389760,840,11760,19320,83160,31080,338520,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,127360,,,,
184,lud_perimeter,0,0,185,95540,95545,13424,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3188200,389296,839,11746,19297,83061,31043,338117,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,130080,,,,
185,lud_perimeter,0,0,186,95540,95545,13408,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3184400,388832,838,11732,19274,82962,31006,337714,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,136800,,,,
186,lud_perimeter,0,0,187,95540,95545,13392,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3180600,388368,837,11718,19251,82863,30969,337311,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,140001,,,,
187,lud_perimeter,0,0,188,95540,95545,13376,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3176800,387904,836,11704,19228,82764,30932,336908,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,129920,,,,
188,lud_perimeter,0,0,189,95540,95545,13360,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3173000,387440,835,11690,19205,82665,30895,336505,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,137280,,,,
189,lud_perimeter,0,0,190,95540,95545,13344,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3169200,386976,834,11676,19182,82566,30858,336102,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,128960,,,,
190,lud_perimeter,0,0,191,95540,95545,13328,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3165400,386512,833,11662,19159,82467,30821,335699,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,130080,,,,
191,lud_perimeter,0,0,192,95540,95545,13312,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3161600,386048,832,11648,19136,82368,30784,335296,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,132321,,,,
192,lud_perimeter,0,0,193,95540,95545,13296,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3157800,385584,831,11634,19113,82269,30747,334893,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,132320,,,,
193,lud_perimeter,0,0,194,95540,95545,13280,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3154000,385120,830,11620,19090,82170,30710,334490,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,128960,,,,
194,lud_perimeter,0,0,195,95540,95545,13264,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3150200,384656,829,11606,19067,82071,30673,334087,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,131040,,,,
195,lud_perimeter,0,0,196,95540,95545,13248,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3146400,384192,828,11592,19044,81972,30636,333684,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,129441,,,,
196,lud_perimeter,0,0,197,95540,95545,13232,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3142600,383728,827,11578,19021,81873,30599,333281,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,131200,,,,
197,lud_perimeter,0,0,198,95540,95545,13216,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3138800,383264,826,11564,18998,81774,30562,332878,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,131200,,,,
198,lud_perimeter,0,0,199,95540,95545,13200,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3135000,382800,825,11550,18975,81675,30525,332475,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,132640,,,,
199,lud_perimeter,0,0,200,95540,95545,13184,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3131200,382336,824,11536,18952,81576,30488,332072,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,130881,,,,
200,lud_perimeter,0,0,201,95540,95545,13168,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3127400,381872,823,11522,18929,81477,30451,331669,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,128640,,,,
201,lud_perimeter,0,0,202,95540,95545,13152,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3123600,381408,822,11508,18906,81378,30414,331266,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,135200,,,,
202,lud_perimeter,0,0,203,95540,95545,13136,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3119800,380944,821,11494,18883,81279,30377,330863,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,139520,,,,
203,lud_perimeter,0,0,204,95540,95545,13120,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3116000,380480,820,11480,18860,81180,30340,330460,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,135520,,,,
204,lud_perimeter,0,0,205,95540,95545,13104,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3112200,380016,819,11466,18837,81081,30303,330057,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,134080,,,,
205,lud_perimeter,0,0,206,95540,95545,13088,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3108400,379552,818,11452,18814,80982,30266,329654,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,131040,,,,
206,lud_perimeter,0,0,207,95540,95545,13072,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3104600,379088,817,11438,18791,80883,30229,329251,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,132000,,,,
207,lud_perimeter,0,0,208,95540,95545,13056,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3100800,378624,816,11424,18768,80784,30192,328848,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,126720,,,,
208,lud_perimeter,0,0,209,95540,95545,13040,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3097000,378160,815,11410,18745,80685,30155,328445,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,129281,,,,
209,lud_perimeter,0,0,210,95540,95545,13024,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3093200,377696,814,11396,18722,80586,30118,328042,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,130560,,,,
210,lud_perimeter,0,0,211,95540,95545,13008,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3089400,377232,813,11382,18699,80487,30081,327639,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,130400,,,,
211,lud_perimeter,0,0,212,95540,95545,12992,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3085600,376768,812,11368,18676,80388,30044,327236,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,131680,,,,
212,lud_perimeter,0,0,213,95540,95545,12976,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3081800,376304,811,11354,18653,80289,30007,326833,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,128481,,,,
213,lud_perimeter,0,0,214,95540,95545,12960,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3078000,375840,810,11340,18630,80190,29970,326430,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,127040,,,,
214,lud_perimeter,0,0,215,95540,95545,12944,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3074200,375376,809,11326,18607,80091,29933,326027,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,128800,,,,
215,lud_perimeter,0,0,216,95540,95545,12928,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3070400,374912,808,11312,18584,79992,29896,325624,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,123680,,,,
216,lud_perimeter,0,0,217,95540,95545,12912,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3066600,374448,807,11298,18561,79893,29859,325221,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,128320,,,,
217,lud_perimeter,0,0,218,95540,95545,12896,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3062800,373984,806,11284,18538,79794,29822,324818,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,129600,,,,
218,lud_perimeter,0,0,219,95540,95545,12880,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3059000,373520,805,11270,18515,79695,29785,324415,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,138560,,,,
219,lud_perimeter,0,0,220,95540,95545,12864,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3055200,373056,804,11256,18492,79596,29748,324012,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,132160,,,,
220,lud_perimeter,0,0,221,95540,95545,12848,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3051400,372592,803,11242,18469,79497,29711,323609,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,137120,,,,
221,lud_perimeter,0,0,222,95540,95545,12832,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3047600,372128,802,11228,18446,79398,29674,323206,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,121601,,,,
222,lud_perimeter,0,0,223,95540,95545,12816,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3043800,371664,801,11214,18423,79299,29637,322803,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,128000,,,,
223,lud_perimeter,0,0,224,95540,95545,12800,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3040000,371200,800,11200,18400,79200,29600,322400,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,127200,,,,
224,lud_perimeter,0,0,225,95540,95545,12784,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3036200,370736,799,11186,18377,79101,29563,321997,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,129760,,,,
225,lud_perimeter,0,0,226,95540,95545,12768,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3032400,370272,798,11172,18354,79002,29526,321594,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,127361,,,,
226,lud_perimeter,0,0,227,95540,95545,12752,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3028600,369808,797,11158,18331,78903,29489,321191,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,133120,,,,
227,lud_perimeter,0,0,228,95540,95545,12736,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3024800,369344,796,11144,18308,78804,29452,320788,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,128160,,,,
228,lud_perimeter,0,0,229,95540,95545,12720,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3021000,368880,795,11130,18285,78705,29415,320385,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,129280,,,,
229,lud_perimeter,0,0,230,95540,95545,12704,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3017200,368416,794,11116,18262,78606,29378,319982,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,123200,,,,
230,lud_perimeter,0,0,231,95540,95545,12688,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3013400,367952,793,11102,18239,78507,29341,319579,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,125760,,,,
231,lud_perimeter,0,0,232,95540,95545,12672,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3009600,367488,792,11088,18216,78408,29304,319176,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,123040,,,,
232,lud_perimeter,0,0,233,95540,95545,12656,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3005800,367024,791,11074,18193,78309,29267,318773,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,119680,,,,
233,lud_perimeter,0,0,234,95540,95545,12640,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3002000,366560,790,11060,18170,78210,29230,318370,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,123840,,,,
234,lud_perimeter,0,0,235,95540,95545,12624,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2998200,366096,789,11046,18147,78111,29193,317967,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,122241,,,,
235,lud_perimeter,0,0,236,95540,95545,12608,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2994400,365632,788,11032,18124,78012,29156,317564,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,121760,,,,
236,lud_perimeter,0,0,237,95540,95545,12592,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2990600,365168,787,11018,18101,77913,29119,317161,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,124000,,,,
237,lud_perimeter,0,0,238,95540,95545,12576,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2986800,364704,786,11004,18078,77814,29082,316758,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,121920,,,,
238,lud_perimeter,0,0,239,95540,95545,12560,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2983000,364240,785,10990,18055,77715,29045,316355,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,126880,,,,
239,lud_perimeter,0,0,240,95540,95545,12544,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2979200,363776,784,10976,18032,77616,29008,315952,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,117600,,,,
240,lud_perimeter,0,0,241,95540,95545,12528,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2975400,363312,783,10962,18009,77517,28971,315549,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,117440,,,,
241,lud_perimeter,0,0,242,95540,95545,12512,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2971600,362848,782,10948,17986,77418,28934,315146,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,123200,,,,
242,lud_perimeter,0,0,243,95540,95545,12496,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2967800,362384,781,10934,17963,77319,28897,314743,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,121760,,,,
243,lud_perimeter,0,0,244,95540,95545,12480,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2964000,361920,780,10920,17940,77220,28860,314340,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,121761,,,,
244,lud_perimeter,0,0,245,95540,95545,12464,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2960200,361456,779,10906,17917,77121,28823,313937,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,122400,,,,
245,lud_perimeter,0,0,246,95540,95545,12448,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2956400,360992,778,10892,17894,77022,28786,313534,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,120800,,,,
246,lud_perimeter,0,0,247,95540,95545,12432,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2952600,360528,777,10878,17871,76923,28749,313131,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,122080,,,,
247,lud_perimeter,0,0,248,95540,95545,12416,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2948800,360064,776,10864,17848,76824,28712,312728,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,121760,,,,
248,lud_perimeter,0,0,249,95540,95545,12400,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2945000,359600,775,10850,17825,76725,28675,312325,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,118560,,,,
249,lud_perimeter,0,0,250,95540,95545,12384,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2941200,359136,774,10836,17802,76626,28638,311922,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,120160,,,,
250,lud_perimeter,0,0,251,95540,95545,12368,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2937400,358672,773,10822,17779,76527,28601,311519,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,123040,,,,
251,lud_perimeter,0,0,252,95540,95545,12352,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2933600,358208,772,10808,17756,76428,28564,311116,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,120320,,,,
252,lud_perimeter,0,0,253,95540,95545,12336,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2929800,357744,771,10794,17733,76329,28527,310713,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,115041,,,,
253,lud_perimeter,0,0,254,95540,95545,12320,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2926000,357280,770,10780,17710,76230,28490,310310,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,119840,,,,
254,lud_perimeter,0,0,255,95540,95545,12304,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2922200,356816,769,10766,17687,76131,28453,309907,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,120480,,,,
255,lud_perimeter,0,0,256,95540,95545,12288,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2918400,356352,768,10752,17664,76032,28416,309504,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,114080,,,,
256,lud_perimeter,0,0,257,95540,95545,12272,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2914600,355888,767,10738,17641,75933,28379,309101,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,120160,,,,
257,lud_perimeter,0,0,258,95540,95545,12256,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2910800,355424,766,10724,17618,75834,28342,308698,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,123521,,,,
258,lud_perimeter,0,0,259,95540,95545,12240,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2907000,354960,765,10710,17595,75735,28305,308295,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,118080,,,,
259,lud_perimeter,0,0,260,95540,95545,12224,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2903200,354496,764,10696,17572,75636,28268,307892,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,115360,,,,
260,lud_perimeter,0,0,261,95540,95545,12208,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2899400,354032,763,10682,17549,75537,28231,307489,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,119200,,,,
261,lud_perimeter,0,0,262,95540,95545,12192,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2895600,353568,762,10668,17526,75438,28194,307086,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,117441,,,,
262,lud_perimeter,0,0,263,95540,95545,12176,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2891800,353104,761,10654,17503,75339,28157,306683,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,117440,,,,
263,lud_perimeter,0,0,264,95540,95545,12160,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2888000,352640,760,10640,17480,75240,28120,306280,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,115520,,,,
264,lud_perimeter,0,0,265,95540,95545,12144,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2884200,352176,759,10626,17457,75141,28083,305877,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,114400,,,,
265,lud_perimeter,0,0,266,95540,95545,12128,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2880400,351712,758,10612,17434,75042,28046,305474,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,113760,,,,
266,lud_perimeter,0,0,267,95540,95545,12112,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2876600,351248,757,10598,17411,74943,28009,305071,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,109281,,,,
267,lud_perimeter,0,0,268,95540,95545,12096,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2872800,350784,756,10584,17388,74844,27972,304668,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,118560,,,,
268,lud_perimeter,0,0,269,95540,95545,12080,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2869000,350320,755,10570,17365,74745,27935,304265,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,116800,,,,
269,lud_perimeter,0,0,270,95540,95545,12064,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2865200,349856,754,10556,17342,74646,27898,303862,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,109440,,,,
270,lud_perimeter,0,0,271,95540,95545,12048,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2861400,349392,753,10542,17319,74547,27861,303459,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,117280,,,,
271,lud_perimeter,0,0,272,95540,95545,12032,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2857600,348928,752,10528,17296,74448,27824,303056,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,113601,,,,
272,lud_perimeter,0,0,273,95540,95545,12016,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2853800,348464,751,10514,17273,74349,27787,302653,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,113760,,,,
273,lud_perimeter,0,0,274,95540,95545,12000,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2850000,348000,750,10500,17250,74250,27750,302250,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,108160,,,,
274,lud_perimeter,0,0,275,95540,95545,11984,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2846200,347536,749,10486,17227,74151,27713,301847,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,116000,,,,
275,lud_perimeter,0,0,276,95540,95545,11968,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2842400,347072,748,10472,17204,74052,27676,301444,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,115040,,,,
276,lud_perimeter,0,0,277,95540,95545,11952,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2838600,346608,747,10458,17181,73953,27639,301041,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,113280,,,,
277,lud_perimeter,0,0,278,95540,95545,11936,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2834800,346144,746,10444,17158,73854,27602,300638,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,109280,,,,
278,lud_perimeter,0,0,279,95540,95545,11920,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2831000,345680,745,10430,17135,73755,27565,300235,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,110720,,,,
279,lud_perimeter,0,0,280,95540,95545,11904,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2827200,345216,744,10416,17112,73656,27528,299832,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,113600,,,,
280,lud_perimeter,0,0,281,95540,95545,11888,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2823400,344752,743,10402,17089,73557,27491,299429,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,107520,,,,
281,lud_perimeter,0,0,282,95540,95545,11872,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2819600,344288,742,10388,17066,73458,27454,299026,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,111360,,,,
282,lud_perimeter,0,0,283,95540,95545,11856,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2815800,343824,741,10374,17043,73359,27417,298623,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,113600,,,,
283,lud_perimeter,0,0,284,95540,95545,11840,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2812000,343360,740,10360,17020,73260,27380,298220,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,118560,,,,
284,lud_perimeter,0,0,285,95540,95545,11824,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2808200,342896,739,10346,16997,73161,27343,297817,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,113920,,,,
285,lud_perimeter,0,0,286,95540,95545,11808,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2804400,342432,738,10332,16974,73062,27306,297414,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,113281,,,,
286,lud_perimeter,0,0,287,95540,95545,11792,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2800600,341968,737,10318,16951,72963,27269,297011,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,113760,,,,
287,lud_perimeter,0,0,288,95540,95545,11776,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2796800,341504,736,10304,16928,72864,27232,296608,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,114080,,,,
288,lud_perimeter,0,0,289,95540,95545,11760,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2793000,341040,735,10290,16905,72765,27195,296205,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,114880,,,,
289,lud_perimeter,0,0,290,95540,95545,11744,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2789200,340576,734,10276,16882,72666,27158,295802,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,110720,,,,
290,lud_perimeter,0,0,291,95540,95545,11728,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2785400,340112,733,10262,16859,72567,27121,295399,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,115841,,,,
291,lud_perimeter,0,0,292,95540,95545,11712,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2781600,339648,732,10248,16836,72468,27084,294996,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,108480,,,,
292,lud_perimeter,0,0,293,95540,95545,11696,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2777800,339184,731,10234,16813,72369,27047,294593,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,116320,,,,
293,lud_perimeter,0,0,294,95540,95545,11680,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2774000,338720,730,10220,16790,72270,27010,294190,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,108000,,,,
294,lud_perimeter,0,0,295,95540,95545,11664,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2770200,338256,729,10206,16767,72171,26973,293787,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,120640,,,,
295,lud_perimeter,0,0,296,95540,95545,11648,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2766400,337792,728,10192,16744,72072,26936,293384,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,116961,,,,
296,lud_perimeter,0,0,297,95540,95545,11632,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2762600,337328,727,10178,16721,71973,26899,292981,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,112320,,,,
297,lud_perimeter,0,0,298,95540,95545,11616,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2758800,336864,726,10164,16698,71874,26862,292578,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,113760,,,,
298,lud_perimeter,0,0,299,95540,95545,11600,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2755000,336400,725,10150,16675,71775,26825,292175,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,116000,,,,
299,lud_perimeter,0,0,300,95540,95545,11584,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2751200,335936,724,10136,16652,71676,26788,291772,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,106880,,,,
300,lud_perimeter,0,0,301,95540,95545,11568,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2747400,335472,723,10122,16629,71577,26751,291369,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,118881,,,,
301,lud_perimeter,0,0,302,95540,95545,11552,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2743600,335008,722,10108,16606,71478,26714,290966,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,112160,,,,
302,lud_perimeter,0,0,303,95540,95545,11536,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2739800,334544,721,10094,16583,71379,26677,290563,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,112640,,,,
303,lud_perimeter,0,0,304,95540,95545,11520,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2736000,334080,720,10080,16560,71280,26640,290160,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,117920,,,,
304,lud_perimeter,0,0,305,95540,95545,11504,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2732200,333616,719,10066,16537,71181,26603,289757,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,109920,,,,
305,lud_perimeter,0,0,306,95540,95545,11488,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2728400,333152,718,10052,16514,71082,26566,289354,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,114400,,,,
306,lud_perimeter,0,0,307,95540,95545,11472,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2724600,332688,717,10038,16491,70983,26529,288951,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,115360,,,,
307,lud_perimeter,0,0,308,95540,95545,11456,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2720800,332224,716,10024,16468,70884,26492,288548,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,111360,,,,
308,lud_perimeter,0,0,309,95540,95545,11440,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2717000,331760,715,10010,16445,70785,26455,288145,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,112640,,,,
309,lud_perimeter,0,0,310,95540,95545,11424,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2713200,331296,714,9996,16422,70686,26418,287742,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,117281,,,,
310,lud_perimeter,0,0,311,95540,95545,11408,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2709400,330832,713,9982,16399,70587,26381,287339,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,107040,,,,
311,lud_perimeter,0,0,312,95540,95545,11392,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2705600,330368,712,9968,16376,70488,26344,286936,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,110240,,,,
312,lud_perimeter,0,0,313,95540,95545,11376,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2701800,329904,711,9954,16353,70389,26307,286533,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,109600,,,,
313,lud_perimeter,0,0,314,95540,95545,11360,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2698000,329440,710,9940,16330,70290,26270,286130,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,109120,,,,
314,lud_perimeter,0,0,315,95540,95545,11344,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2694200,328976,709,9926,16307,70191,26233,285727,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,111520,,,,
315,lud_perimeter,0,0,316,95540,95545,11328,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2690400,328512,708,9912,16284,70092,26196,285324,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,102880,,,,
316,lud_perimeter,0,0,317,95540,95545,11312,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2686600,328048,707,9898,16261,69993,26159,284921,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,113920,,,,
317,lud_perimeter,0,0,318,95540,95545,11296,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2682800,327584,706,9884,16238,69894,26122,284518,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,107040,,,,
318,lud_perimeter,0,0,319,95540,95545,11280,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2679000,327120,705,9870,16215,69795,26085,284115,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,107200,,,,
319,lud_perimeter,0,0,320,95540,95545,11264,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2675200,326656,704,9856,16192,69696,26048,283712,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,103361,,,,
320,lud_perimeter,0,0,321,95540,95545,11248,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2671400,326192,703,9842,16169,69597,26011,283309,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,103360,,,,
321,lud_perimeter,0,0,322,95540,95545,11232,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2667600,325728,702,9828,16146,69498,25974,282906,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,104160,,,,
322,lud_perimeter,0,0,323,95540,95545,11216,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2663800,325264,701,9814,16123,69399,25937,282503,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,105920,,,,
323,lud_perimeter,0,0,324,95540,95545,11200,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2660000,324800,700,9800,16100,69300,25900,282100,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,107680,,,,
324,lud_perimeter,0,0,325,95540,95545,11184,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2656200,324336,699,9786,16077,69201,25863,281697,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,109600,,,,
325,lud_perimeter,0,0,326,95540,95545,11168,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2652400,323872,698,9772,16054,69102,25826,281294,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,107840,,,,
326,lud_perimeter,0,0,327,95540,95545,11152,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2648600,323408,697,9758,16031,69003,25789,280891,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,103520,,,,
327,lud_perimeter,0,0,328,95540,95545,11136,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2644800,322944,696,9744,16008,68904,25752,280488,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,101280,,,,
328,lud_perimeter,0,0,329,95540,95545,11120,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2641000,322480,695,9730,15985,68805,25715,280085,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,103041,,,,
329,lud_perimeter,0,0,330,95540,95545,11104,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2637200,322016,694,9716,15962,68706,25678,279682,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,111200,,,,
330,lud_perimeter,0,0,331,95540,95545,11088,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2633400,321552,693,9702,15939,68607,25641,279279,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,107520,,,,
331,lud_perimeter,0,0,332,95540,95545,11072,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2629600,321088,692,9688,15916,68508,25604,278876,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,104960,,,,
332,lud_perimeter,0,0,333,95540,95545,11056,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2625800,320624,691,9674,15893,68409,25567,278473,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,106721,,,,
333,lud_perimeter,0,0,334,95540,95545,11040,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2622000,320160,690,9660,15870,68310,25530,278070,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,104960,,,,
334,lud_perimeter,0,0,335,95540,95545,11024,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2618200,319696,689,9646,15847,68211,25493,277667,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,106720,,,,
335,lud_perimeter,0,0,336,95540,95545,11008,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2614400,319232,688,9632,15824,68112,25456,277264,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,112160,,,,
336,lud_perimeter,0,0,337,95540,95545,10992,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2610600,318768,687,9618,15801,68013,25419,276861,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,114240,,,,
337,lud_perimeter,0,0,338,95540,95545,10976,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2606800,318304,686,9604,15778,67914,25382,276458,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,105920,,,,
338,lud_perimeter,0,0,339,95540,95545,10960,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2603000,317840,685,9590,15755,67815,25345,276055,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,107520,,,,
339,lud_perimeter,0,0,340,95540,95545,10944,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2599200,317376,684,9576,15732,67716,25308,275652,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,100640,,,,
340,lud_perimeter,0,0,341,95540,95545,10928,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2595400,316912,683,9562,15709,67617,25271,275249,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,105760,,,,
341,lud_perimeter,0,0,342,95540,95545,10912,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2591600,316448,682,9548,15686,67518,25234,274846,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,103681,,,,
342,lud_perimeter,0,0,343,95540,95545,10896,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2587800,315984,681,9534,15663,67419,25197,274443,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,102720,,,,
343,lud_perimeter,0,0,344,95540,95545,10880,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2584000,315520,680,9520,15640,67320,25160,274040,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,105280,,,,
344,lud_perimeter,0,0,345,95540,95545,10864,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2580200,315056,679,9506,15617,67221,25123,273637,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,104800,,,,
345,lud_perimeter,0,0,346,95540,95545,10848,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2576400,314592,678,9492,15594,67122,25086,273234,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,104160,,,,
346,lud_perimeter,0,0,347,95540,95545,10832,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2572600,314128,677,9478,15571,67023,25049,272831,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,108160,,,,
347,lud_perimeter,0,0,348,95540,95545,10816,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2568800,313664,676,9464,15548,66924,25012,272428,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,105920,,,,
348,lud_perimeter,0,0,349,95540,95545,10800,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2565000,313200,675,9450,15525,66825,24975,272025,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,104160,,,,
349,lud_perimeter,0,0,350,95540,95545,10784,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2561200,312736,674,9436,15502,66726,24938,271622,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,103680,,,,
350,lud_perimeter,0,0,351,95540,95545,10768,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2557400,312272,673,9422,15479,66627,24901,271219,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,106241,,,,
351,lud_perimeter,0,0,352,95540,95545,10752,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2553600,311808,672,9408,15456,66528,24864,270816,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,102080,,,,
352,lud_perimeter,0,0,353,95540,95545,10736,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2549800,311344,671,9394,15433,66429,24827,270413,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,103520,,,,
353,lud_perimeter,0,0,354,95540,95545,10720,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2546000,310880,670,9380,15410,66330,24790,270010,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,104960,,,,
354,lud_perimeter,0,0,355,95540,95545,10704,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2542200,310416,669,9366,15387,66231,24753,269607,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,104320,,,,
355,lud_perimeter,0,0,356,95540,95545,10688,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2538400,309952,668,9352,15364,66132,24716,269204,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,104480,,,,
356,lud_perimeter,0,0,357,95540,95545,10672,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2534600,309488,667,9338,15341,66033,24679,268801,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,103520,,,,
357,lud_perimeter,0,0,358,95540,95545,10656,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2530800,309024,666,9324,15318,65934,24642,268398,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,100000,,,,
358,lud_perimeter,0,0,359,95540,95545,10640,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2527000,308560,665,9310,15295,65835,24605,267995,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,109120,,,,
359,lud_perimeter,0,0,360,95540,95545,10624,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2523200,308096,664,9296,15272,65736,24568,267592,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,104641,,,,
360,lud_perimeter,0,0,361,95540,95545,10608,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2519400,307632,663,9282,15249,65637,24531,267189,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,102720,,,,
361,lud_perimeter,0,0,362,95540,95545,10592,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2515600,307168,662,9268,15226,65538,24494,266786,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,103040,,,,
362,lud_perimeter,0,0,363,95540,95545,10576,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2511800,306704,661,9254,15203,65439,24457,266383,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,103840,,,,
363,lud_perimeter,0,0,364,95540,95545,10560,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2508000,306240,660,9240,15180,65340,24420,265980,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,100960,,,,
364,lud_perimeter,0,0,365,95540,95545,10544,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2504200,305776,659,9226,15157,65241,24383,265577,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,99520,,,,
365,lud_perimeter,0,0,366,95540,95545,10528,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2500400,305312,658,9212,15134,65142,24346,265174,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,97120,,,,
366,lud_perimeter,0,0,367,95540,95545,10512,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2496600,304848,657,9198,15111,65043,24309,264771,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,103360,,,,
367,lud_perimeter,0,0,368,95540,95545,10496,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2492800,304384,656,9184,15088,64944,24272,264368,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,97760,,,,
368,lud_perimeter,0,0,369,95540,95545,10480,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2489000,303920,655,9170,15065,64845,24235,263965,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,98880,,,,
369,lud_perimeter,0,0,370,95540,95545,10464,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2485200,303456,654,9156,15042,64746,24198,263562,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,103520,,,,
370,lud_perimeter,0,0,371,95540,95545,10448,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2481400,302992,653,9142,15019,64647,24161,263159,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,100000,,,,
371,lud_perimeter,0,0,372,95540,95545,10432,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2477600,302528,652,9128,14996,64548,24124,262756,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,98400,,,,
372,lud_perimeter,0,0,373,95540,95545,10416,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2473800,302064,651,9114,14973,64449,24087,262353,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,102240,,,,
373,lud_perimeter,0,0,374,95540,95545,10400,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2470000,301600,650,9100,14950,64350,24050,261950,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,95520,,,,
374,lud_perimeter,0,0,375,95540,95545,10384,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2466200,301136,649,9086,14927,64251,24013,261547,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,97440,,,,
375,lud_perimeter,0,0,376,95540,95545,10368,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2462400,300672,648,9072,14904,64152,23976,261144,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,93441,,,,
376,lud_perimeter,0,0,377,95540,95545,10352,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2458600,300208,647,9058,14881,64053,23939,260741,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,95520,,,,
377,lud_perimeter,0,0,378,95540,95545,10336,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2454800,299744,646,9044,14858,63954,23902,260338,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,96480,,,,
378,lud_perimeter,0,0,379,95540,95545,10320,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2451000,299280,645,9030,14835,63855,23865,259935,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,97120,,,,
379,lud_perimeter,0,0,380,95540,95545,10304,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2447200,298816,644,9016,14812,63756,23828,259532,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,94881,,,,
380,lud_perimeter,0,0,381,95540,95545,10288,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2443400,298352,643,9002,14789,63657,23791,259129,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,95520,,,,
381,lud_perimeter,0,0,382,95540,95545,10272,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2439600,297888,642,8988,14766,63558,23754,258726,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,98240,,,,
382,lud_perimeter,0,0,383,95540,95545,10256,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2435800,297424,641,8974,14743,63459,23717,258323,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,96640,,,,
383,lud_perimeter,0,0,384,95540,95545,10240,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2432000,296960,640,8960,14720,63360,23680,257920,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,93921,,,,
384,lud_perimeter,0,0,385,95540,95545,10224,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2428200,296496,639,8946,14697,63261,23643,257517,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,96960,,,,
385,lud_perimeter,0,0,386,95540,95545,10208,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2424400,296032,638,8932,14674,63162,23606,257114,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,94880,,,,
386,lud_perimeter,0,0,387,95540,95545,10192,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2420600,295568,637,8918,14651,63063,23569,256711,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,94400,,,,
387,lud_perimeter,0,0,388,95540,95545,10176,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2416800,295104,636,8904,14628,62964,23532,256308,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,95521,,,,
388,lud_perimeter,0,0,389,95540,95545,10160,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2413000,294640,635,8890,14605,62865,23495,255905,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,95680,,,,
389,lud_perimeter,0,0,390,95540,95545,10144,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2409200,294176,634,8876,14582,62766,23458,255502,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,92800,,,,
390,lud_perimeter,0,0,391,95540,95545,10128,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2405400,293712,633,8862,14559,62667,23421,255099,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,90400,,,,
391,lud_perimeter,0,0,392,95540,95545,10112,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2401600,293248,632,8848,14536,62568,23384,254696,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,88641,,,,
392,lud_perimeter,0,0,393,95540,95545,10096,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2397800,292784,631,8834,14513,62469,23347,254293,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,88160,,,,
393,lud_perimeter,0,0,394,95540,95545,10080,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2394000,292320,630,8820,14490,62370,23310,253890,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,95360,,,,
394,lud_perimeter,0,0,395,95540,95545,10064,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2390200,291856,629,8806,14467,62271,23273,253487,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,91840,,,,
395,lud_perimeter,0,0,396,95540,95545,10048,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2386400,291392,628,8792,14444,62172,23236,253084,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,91520,,,,
396,lud_perimeter,0,0,397,95540,95545,10032,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2382600,290928,627,8778,14421,62073,23199,252681,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,94880,,,,
397,lud_perimeter,0,0,398,95540,95545,10016,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2378800,290464,626,8764,14398,61974,23162,252278,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,90400,,,,
398,lud_perimeter,0,0,399,95540,95545,10000,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2375000,290000,625,8750,14375,61875,23125,251875,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,85440,,,,
399,lud_perimeter,0,0,400,95540,95545,9984,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2371200,289536,624,8736,14352,61776,23088,251472,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,89600,,,,
400,lud_perimeter,0,0,401,95540,95545,9968,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2367400,289072,623,8722,14329,61677,23051,251069,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,87840,,,,
401,lud_perimeter,0,0,402,95540,95545,9952,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2363600,288608,622,8708,14306,61578,23014,250666,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,93440,,,,
402,lud_perimeter,0,0,403,95540,95545,9936,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2359800,288144,621,8694,14283,61479,22977,250263,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,93280,,,,
403,lud_perimeter,0,0,404,95540,95545,9920,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2356000,287680,620,8680,14260,61380,22940,249860,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,90880,,,,
404,lud_perimeter,0,0,405,95540,95545,9904,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2352200,287216,619,8666,14237,61281,22903,249457,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,88960,,,,
405,lud_perimeter,0,0,406,95540,95545,9888,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2348400,286752,618,8652,14214,61182,22866,249054,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,89920,,,,
406,lud_perimeter,0,0,407,95540,95545,9872,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2344600,286288,617,8638,14191,61083,22829,248651,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,88961,,,,
407,lud_perimeter,0,0,408,95540,95545,9856,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2340800,285824,616,8624,14168,60984,22792,248248,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,89600,,,,
408,lud_perimeter,0,0,409,95540,95545,9840,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2337000,285360,615,8610,14145,60885,22755,247845,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,89920,,,,
409,lud_perimeter,0,0,410,95540,95545,9824,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2333200,284896,614,8596,14122,60786,22718,247442,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,89600,,,,
410,lud_perimeter,0,0,411,95540,95545,9808,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2329400,284432,613,8582,14099,60687,22681,247039,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,88961,,,,
411,lud_perimeter,0,0,412,95540,95545,9792,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2325600,283968,612,8568,14076,60588,22644,246636,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,88800,,,,
412,lud_perimeter,0,0,413,95540,95545,9776,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2321800,283504,611,8554,14053,60489,22607,246233,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,88960,,,,
413,lud_perimeter,0,0,414,95540,95545,9760,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2318000,283040,610,8540,14030,60390,22570,245830,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,85760,,,,
414,lud_perimeter,0,0,415,95540,95545,9744,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2314200,282576,609,8526,14007,60291,22533,245427,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,89921,,,,
415,lud_perimeter,0,0,416,95540,95545,9728,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2310400,282112,608,8512,13984,60192,22496,245024,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,89440,,,,
416,lud_perimeter,0,0,417,95540,95545,9712,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2306600,281648,607,8498,13961,60093,22459,244621,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,86880,,,,
417,lud_perimeter,0,0,418,95540,95545,9696,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2302800,281184,606,8484,13938,59994,22422,244218,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,88320,,,,
418,lud_perimeter,0,0,419,95540,95545,9680,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2299000,280720,605,8470,13915,59895,22385,243815,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,91521,,,,
419,lud_perimeter,0,0,420,95540,95545,9664,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2295200,280256,604,8456,13892,59796,22348,243412,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,89920,,,,
420,lud_perimeter,0,0,421,95540,95545,9648,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2291400,279792,603,8442,13869,59697,22311,243009,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,89920,,,,
421,lud_perimeter,0,0,422,95540,95545,9632,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2287600,279328,602,8428,13846,59598,22274,242606,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,89440,,,,
422,lud_perimeter,0,0,423,95540,95545,9616,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2283800,278864,601,8414,13823,59499,22237,242203,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,88800,,,,
423,lud_perimeter,0,0,424,95540,95545,9600,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2280000,278400,600,8400,13800,59400,22200,241800,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,87520,,,,
424,lud_perimeter,0,0,425,95540,95545,9584,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2276200,277936,599,8386,13777,59301,22163,241397,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,85600,,,,
425,lud_perimeter,0,0,426,95540,95545,9568,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2272400,277472,598,8372,13754,59202,22126,240994,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,93440,,,,
426,lud_perimeter,0,0,427,95540,95545,9552,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2268600,277008,597,8358,13731,59103,22089,240591,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,91040,,,,
427,lud_perimeter,0,0,428,95540,95545,9536,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2264800,276544,596,8344,13708,59004,22052,240188,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,91200,,,,
428,lud_perimeter,0,0,429,95540,95545,9520,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2261000,276080,595,8330,13685,58905,22015,239785,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,87680,,,,
429,lud_perimeter,0,0,430,95540,95545,9504,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2257200,275616,594,8316,13662,58806,21978,239382,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,85120,,,,
430,lud_perimeter,0,0,431,95540,95545,9488,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2253400,275152,593,8302,13639,58707,21941,238979,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,85920,,,,
431,lud_perimeter,0,0,432,95540,95545,9472,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2249600,274688,592,8288,13616,58608,21904,238576,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,85280,,,,
432,lud_perimeter,0,0,433,95540,95545,9456,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2245800,274224,591,8274,13593,58509,21867,238173,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,84640,,,,
433,lud_perimeter,0,0,434,95540,95545,9440,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2242000,273760,590,8260,13570,58410,21830,237770,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,86401,,,,
434,lud_perimeter,0,0,435,95540,95545,9424,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2238200,273296,589,8246,13547,58311,21793,237367,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,83840,,,,
435,lud_perimeter,0,0,436,95540,95545,9408,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2234400,272832,588,8232,13524,58212,21756,236964,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,85440,,,,
436,lud_perimeter,0,0,437,95540,95545,9392,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2230600,272368,587,8218,13501,58113,21719,236561,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,85440,,,,
437,lud_perimeter,0,0,438,95540,95545,9376,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2226800,271904,586,8204,13478,58014,21682,236158,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,85441,,,,
438,lud_perimeter,0,0,439,95540,95545,9360,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2223000,271440,585,8190,13455,57915,21645,235755,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,86560,,,,
439,lud_perimeter,0,0,440,95540,95545,9344,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2219200,270976,584,8176,13432,57816,21608,235352,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,81920,,,,
440,lud_perimeter,0,0,441,95540,95545,9328,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2215400,270512,583,8162,13409,57717,21571,234949,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,86240,,,,
441,lud_perimeter,0,0,442,95540,95545,9312,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2211600,270048,582,8148,13386,57618,21534,234546,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,87201,,,,
442,lud_perimeter,0,0,443,95540,95545,9296,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2207800,269584,581,8134,13363,57519,21497,234143,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,86400,,,,
443,lud_perimeter,0,0,444,95540,95545,9280,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2204000,269120,580,8120,13340,57420,21460,233740,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,83520,,,,
444,lud_perimeter,0,0,445,95540,95545,9264,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2200200,268656,579,8106,13317,57321,21423,233337,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,88480,,,,
445,lud_perimeter,0,0,446,95540,95545,9248,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2196400,268192,578,8092,13294,57222,21386,232934,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,83041,,,,
446,lud_perimeter,0,0,447,95540,95545,9232,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2192600,267728,577,8078,13271,57123,21349,232531,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,85120,,,,
447,lud_perimeter,0,0,448,95540,95545,9216,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2188800,267264,576,8064,13248,57024,21312,232128,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,82240,,,,
448,lud_perimeter,0,0,449,95540,95545,9200,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2185000,266800,575,8050,13225,56925,21275,231725,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,83840,,,,
449,lud_perimeter,0,0,450,95540,95545,9184,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2181200,266336,574,8036,13202,56826,21238,231322,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,79201,,,,
450,lud_perimeter,0,0,451,95540,95545,9168,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2177400,265872,573,8022,13179,56727,21201,230919,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,82240,,,,
451,lud_perimeter,0,0,452,95540,95545,9152,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2173600,265408,572,8008,13156,56628,21164,230516,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,83840,,,,
452,lud_perimeter,0,0,453,95540,95545,9136,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2169800,264944,571,7994,13133,56529,21127,230113,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,84640,,,,
453,lud_perimeter,0,0,454,95540,95545,9120,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2166000,264480,570,7980,13110,56430,21090,229710,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,86560,,,,
454,lud_perimeter,0,0,455,95540,95545,9104,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2162200,264016,569,7966,13087,56331,21053,229307,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,84640,,,,
455,lud_perimeter,0,0,456,95540,95545,9088,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2158400,263552,568,7952,13064,56232,21016,228904,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,85440,,,,
456,lud_perimeter,0,0,457,95540,95545,9072,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2154600,263088,567,7938,13041,56133,20979,228501,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,81280,,,,
457,lud_perimeter,0,0,458,95540,95545,9056,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2150800,262624,566,7924,13018,56034,20942,228098,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,83840,,,,
458,lud_perimeter,0,0,459,95540,95545,9040,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2147000,262160,565,7910,12995,55935,20905,227695,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,84640,,,,
459,lud_perimeter,0,0,460,95540,95545,9024,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2143200,261696,564,7896,12972,55836,20868,227292,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,81120,,,,
460,lud_perimeter,0,0,461,95540,95545,9008,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2139400,261232,563,7882,12949,55737,20831,226889,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,82560,,,,
461,lud_perimeter,0,0,462,95540,95545,8992,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2135600,260768,562,7868,12926,55638,20794,226486,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,83200,,,,
462,lud_perimeter,0,0,463,95540,95545,8976,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2131800,260304,561,7854,12903,55539,20757,226083,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,80960,,,,
463,lud_perimeter,0,0,464,95540,95545,8960,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2128000,259840,560,7840,12880,55440,20720,225680,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,83360,,,,
464,lud_perimeter,0,0,465,95540,95545,8944,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2124200,259376,559,7826,12857,55341,20683,225277,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,80800,,,,
465,lud_perimeter,0,0,466,95540,95545,8928,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2120400,258912,558,7812,12834,55242,20646,224874,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,80160,,,,
466,lud_perimeter,0,0,467,95540,95545,8912,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2116600,258448,557,7798,12811,55143,20609,224471,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,85760,,,,
467,lud_perimeter,0,0,468,95540,95545,8896,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2112800,257984,556,7784,12788,55044,20572,224068,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,80961,,,,
468,lud_perimeter,0,0,469,95540,95545,8880,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2109000,257520,555,7770,12765,54945,20535,223665,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,84000,,,,
469,lud_perimeter,0,0,470,95540,95545,8864,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2105200,257056,554,7756,12742,54846,20498,223262,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,78240,,,,
470,lud_perimeter,0,0,471,95540,95545,8848,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2101400,256592,553,7742,12719,54747,20461,222859,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,80960,,,,
471,lud_perimeter,0,0,472,95540,95545,8832,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2097600,256128,552,7728,12696,54648,20424,222456,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,79521,,,,
472,lud_perimeter,0,0,473,95540,95545,8816,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2093800,255664,551,7714,12673,54549,20387,222053,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,82400,,,,
473,lud_perimeter,0,0,474,95540,95545,8800,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2090000,255200,550,7700,12650,54450,20350,221650,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,81920,,,,
474,lud_perimeter,0,0,475,95540,95545,8784,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2086200,254736,549,7686,12627,54351,20313,221247,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,77600,,,,
475,lud_perimeter,0,0,476,95540,95545,8768,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2082400,254272,548,7672,12604,54252,20276,220844,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,84161,,,,
476,lud_perimeter,0,0,477,95540,95545,8752,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2078600,253808,547,7658,12581,54153,20239,220441,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,84960,,,,
477,lud_perimeter,0,0,478,95540,95545,8736,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2074800,253344,546,7644,12558,54054,20202,220038,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,81120,,,,
478,lud_perimeter,0,0,479,95540,95545,8720,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2071000,252880,545,7630,12535,53955,20165,219635,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,82240,,,,
479,lud_perimeter,0,0,480,95540,95545,8704,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2067200,252416,544,7616,12512,53856,20128,219232,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,83680,,,,
480,lud_perimeter,0,0,481,95540,95545,8688,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2063400,251952,543,7602,12489,53757,20091,218829,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,80000,,,,
481,lud_perimeter,0,0,482,95540,95545,8672,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2059600,251488,542,7588,12466,53658,20054,218426,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,83040,,,,
482,lud_perimeter,0,0,483,95540,95545,8656,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2055800,251024,541,7574,12443,53559,20017,218023,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,81440,,,,
483,lud_perimeter,0,0,484,95540,95545,8640,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2052000,250560,540,7560,12420,53460,19980,217620,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,84640,,,,
484,lud_perimeter,0,0,485,95540,95545,8624,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2048200,250096,539,7546,12397,53361,19943,217217,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,81280,,,,
485,lud_perimeter,0,0,486,95540,95545,8608,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2044400,249632,538,7532,12374,53262,19906,216814,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,76800,,,,
486,lud_perimeter,0,0,487,95540,95545,8592,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2040600,249168,537,7518,12351,53163,19869,216411,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,74400,,,,
487,lud_perimeter,0,0,488,95540,95545,8576,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2036800,248704,536,7504,12328,53064,19832,216008,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,76160,,,,
488,lud_perimeter,0,0,489,95540,95545,8560,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2033000,248240,535,7490,12305,52965,19795,215605,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,75520,,,,
489,lud_perimeter,0,0,490,95540,95545,8544,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2029200,247776,534,7476,12282,52866,19758,215202,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,78240,,,,
490,lud_perimeter,0,0,491,95540,95545,8528,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2025400,247312,533,7462,12259,52767,19721,214799,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,76160,,,,
491,lud_perimeter,0,0,492,95540,95545,8512,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2021600,246848,532,7448,12236,52668,19684,214396,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,75040,,,,
492,lud_perimeter,0,0,493,95540,95545,8496,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2017800,246384,531,7434,12213,52569,19647,213993,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,76320,,,,
493,lud_perimeter,0,0,494,95540,95545,8480,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2014000,245920,530,7420,12190,52470,19610,213590,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,74880,,,,
494,lud_perimeter,0,0,495,95540,95545,8464,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2010200,245456,529,7406,12167,52371,19573,213187,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,72000,,,,
495,lud_perimeter,0,0,496,95540,95545,8448,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2006400,244992,528,7392,12144,52272,19536,212784,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,74400,,,,
496,lud_perimeter,0,0,497,95540,95545,8432,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,2002600,244528,527,7378,12121,52173,19499,212381,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,78081,,,,
497,lud_perimeter,0,0,498,95540,95545,8416,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1998800,244064,526,7364,12098,52074,19462,211978,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,75520,,,,
498,lud_perimeter,0,0,499,95540,95545,8400,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1995000,243600,525,7350,12075,51975,19425,211575,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,74560,,,,
499,lud_perimeter,0,0,500,95540,95545,8384,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1991200,243136,524,7336,12052,51876,19388,211172,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,70240,,,,
500,lud_perimeter,0,0,501,95540,95545,8368,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1987400,242672,523,7322,12029,51777,19351,210769,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,71521,,,,
501,lud_perimeter,0,0,502,95540,95545,8352,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1983600,242208,522,7308,12006,51678,19314,210366,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68960,,,,
502,lud_perimeter,0,0,503,95540,95545,8336,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1979800,241744,521,7294,11983,51579,19277,209963,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,74400,,,,
503,lud_perimeter,0,0,504,95540,95545,8320,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1976000,241280,520,7280,11960,51480,19240,209560,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,71040,,,,
504,lud_perimeter,0,0,505,95540,95545,8304,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1972200,240816,519,7266,11937,51381,19203,209157,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,71840,,,,
505,lud_perimeter,0,0,506,95540,95545,8288,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1968400,240352,518,7252,11914,51282,19166,208754,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68480,,,,
506,lud_perimeter,0,0,507,95540,95545,8272,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1964600,239888,517,7238,11891,51183,19129,208351,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,72320,,,,
507,lud_perimeter,0,0,508,95540,95545,8256,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1960800,239424,516,7224,11868,51084,19092,207948,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,70400,,,,
508,lud_perimeter,0,0,509,95540,95545,8240,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1957000,238960,515,7210,11845,50985,19055,207545,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,72800,,,,
509,lud_perimeter,0,0,510,95540,95545,8224,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1953200,238496,514,7196,11822,50886,19018,207142,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,69760,,,,
510,lud_perimeter,0,0,511,95540,95545,8208,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1949400,238032,513,7182,11799,50787,18981,206739,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,72160,,,,
511,lud_perimeter,0,0,512,95540,95545,8192,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1945600,237568,512,7168,11776,50688,18944,206336,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,66720,,,,
512,lud_perimeter,0,0,513,95540,95545,8176,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1941800,237104,511,7154,11753,50589,18907,205933,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68800,,,,
513,lud_perimeter,0,0,514,95540,95545,8160,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1938000,236640,510,7140,11730,50490,18870,205530,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,70721,,,,
514,lud_perimeter,0,0,515,95540,95545,8144,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1934200,236176,509,7126,11707,50391,18833,205127,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,70080,,,,
515,lud_perimeter,0,0,516,95540,95545,8128,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1930400,235712,508,7112,11684,50292,18796,204724,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,71680,,,,
516,lud_perimeter,0,0,517,95540,95545,8112,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1926600,235248,507,7098,11661,50193,18759,204321,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,72000,,,,
517,lud_perimeter,0,0,518,95540,95545,8096,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1922800,234784,506,7084,11638,50094,18722,203918,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,69601,,,,
518,lud_perimeter,0,0,519,95540,95545,8080,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1919000,234320,505,7070,11615,49995,18685,203515,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,67200,,,,
519,lud_perimeter,0,0,520,95540,95545,8064,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1915200,233856,504,7056,11592,49896,18648,203112,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68960,,,,
520,lud_perimeter,0,0,521,95540,95545,8048,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1911400,233392,503,7042,11569,49797,18611,202709,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68640,,,,
521,lud_perimeter,0,0,522,95540,95545,8032,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1907600,232928,502,7028,11546,49698,18574,202306,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,69280,,,,
522,lud_perimeter,0,0,523,95540,95545,8016,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1903800,232464,501,7014,11523,49599,18537,201903,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,73120,,,,
523,lud_perimeter,0,0,524,95540,95545,8000,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1900000,232000,500,7000,11500,49500,18500,201500,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68480,,,,
524,lud_perimeter,0,0,525,95540,95545,7984,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1896200,231536,499,6986,11477,49401,18463,201097,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,71040,,,,
525,lud_perimeter,0,0,526,95540,95545,7968,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1892400,231072,498,6972,11454,49302,18426,200694,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,69280,,,,
526,lud_perimeter,0,0,527,95540,95545,7952,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1888600,230608,497,6958,11431,49203,18389,200291,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,74401,,,,
527,lud_perimeter,0,0,528,95540,95545,7936,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1884800,230144,496,6944,11408,49104,18352,199888,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,67040,,,,
528,lud_perimeter,0,0,529,95540,95545,7920,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1881000,229680,495,6930,11385,49005,18315,199485,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,69440,,,,
529,lud_perimeter,0,0,530,95540,95545,7904,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1877200,229216,494,6916,11362,48906,18278,199082,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,67680,,,,
530,lud_perimeter,0,0,531,95540,95545,7888,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1873400,228752,493,6902,11339,48807,18241,198679,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68640,,,,
531,lud_perimeter,0,0,532,95540,95545,7872,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1869600,228288,492,6888,11316,48708,18204,198276,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,69120,,,,
532,lud_perimeter,0,0,533,95540,95545,7856,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1865800,227824,491,6874,11293,48609,18167,197873,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68000,,,,
533,lud_perimeter,0,0,534,95540,95545,7840,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1862000,227360,490,6860,11270,48510,18130,197470,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68000,,,,
534,lud_perimeter,0,0,535,95540,95545,7824,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1858200,226896,489,6846,11247,48411,18093,197067,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,70080,,,,
535,lud_perimeter,0,0,536,95540,95545,7808,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1854400,226432,488,6832,11224,48312,18056,196664,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68000,,,,
536,lud_perimeter,0,0,537,95540,95545,7792,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1850600,225968,487,6818,11201,48213,18019,196261,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,67520,,,,
537,lud_perimeter,0,0,538,95540,95545,7776,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1846800,225504,486,6804,11178,48114,17982,195858,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,67040,,,,
538,lud_perimeter,0,0,539,95540,95545,7760,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1843000,225040,485,6790,11155,48015,17945,195455,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,69920,,,,
539,lud_perimeter,0,0,540,95540,95545,7744,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1839200,224576,484,6776,11132,47916,17908,195052,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,70401,,,,
540,lud_perimeter,0,0,541,95540,95545,7728,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1835400,224112,483,6762,11109,47817,17871,194649,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68480,,,,
541,lud_perimeter,0,0,542,95540,95545,7712,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1831600,223648,482,6748,11086,47718,17834,194246,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68640,,,,
542,lud_perimeter,0,0,543,95540,95545,7696,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1827800,223184,481,6734,11063,47619,17797,193843,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68480,,,,
543,lud_perimeter,0,0,544,95540,95545,7680,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1824000,222720,480,6720,11040,47520,17760,193440,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,67040,,,,
544,lud_perimeter,0,0,545,95540,95545,7664,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1820200,222256,479,6706,11017,47421,17723,193037,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,67040,,,,
545,lud_perimeter,0,0,546,95540,95545,7648,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1816400,221792,478,6692,10994,47322,17686,192634,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,66400,,,,
546,lud_perimeter,0,0,547,95540,95545,7632,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1812600,221328,477,6678,10971,47223,17649,192231,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,66720,,,,
547,lud_perimeter,0,0,548,95540,95545,7616,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1808800,220864,476,6664,10948,47124,17612,191828,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,70720,,,,
548,lud_perimeter,0,0,549,95540,95545,7600,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1805000,220400,475,6650,10925,47025,17575,191425,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,67360,,,,
549,lud_perimeter,0,0,550,95540,95545,7584,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1801200,219936,474,6636,10902,46926,17538,191022,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,68000,,,,
550,lud_perimeter,0,0,551,95540,95545,7568,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1797400,219472,473,6622,10879,46827,17501,190619,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,66240,,,,
551,lud_perimeter,0,0,552,95540,95545,7552,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1793600,219008,472,6608,10856,46728,17464,190216,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,66721,,,,
552,lud_perimeter,0,0,553,95540,95545,7536,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1789800,218544,471,6594,10833,46629,17427,189813,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,63200,,,,
553,lud_perimeter,0,0,554,95540,95545,7520,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1786000,218080,470,6580,10810,46530,17390,189410,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,64320,,,,
554,lud_perimeter,0,0,555,95540,95545,7504,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1782200,217616,469,6566,10787,46431,17353,189007,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,63360,,,,
555,lud_perimeter,0,0,556,95540,95545,7488,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1778400,217152,468,6552,10764,46332,17316,188604,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,65920,,,,
556,lud_perimeter,0,0,557,95540,95545,7472,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1774600,216688,467,6538,10741,46233,17279,188201,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,64320,,,,
557,lud_perimeter,0,0,558,95540,95545,7456,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1770800,216224,466,6524,10718,46134,17242,187798,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,61920,,,,
558,lud_perimeter,0,0,559,95540,95545,7440,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1767000,215760,465,6510,10695,46035,17205,187395,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,66240,,,,
559,lud_perimeter,0,0,560,95540,95545,7424,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1763200,215296,464,6496,10672,45936,17168,186992,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,65280,,,,
560,lud_perimeter,0,0,561,95540,95545,7408,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1759400,214832,463,6482,10649,45837,17131,186589,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,65760,,,,
561,lud_perimeter,0,0,562,95540,95545,7392,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1755600,214368,462,6468,10626,45738,17094,186186,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,63680,,,,
562,lud_perimeter,0,0,563,95540,95545,7376,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1751800,213904,461,6454,10603,45639,17057,185783,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,61760,,,,
563,lud_perimeter,0,0,564,95540,95545,7360,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1748000,213440,460,6440,10580,45540,17020,185380,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,63520,,,,
564,lud_perimeter,0,0,565,95540,95545,7344,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1744200,212976,459,6426,10557,45441,16983,184977,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,63841,,,,
565,lud_perimeter,0,0,566,95540,95545,7328,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1740400,212512,458,6412,10534,45342,16946,184574,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,57280,,,,
566,lud_perimeter,0,0,567,95540,95545,7312,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1736600,212048,457,6398,10511,45243,16909,184171,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,63040,,,,
567,lud_perimeter,0,0,568,95540,95545,7296,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1732800,211584,456,6384,10488,45144,16872,183768,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,60480,,,,
568,lud_perimeter,0,0,569,95540,95545,7280,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1729000,211120,455,6370,10465,45045,16835,183365,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,65920,,,,
569,lud_perimeter,0,0,570,95540,95545,7264,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1725200,210656,454,6356,10442,44946,16798,182962,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,64000,,,,
570,lud_perimeter,0,0,571,95540,95545,7248,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1721400,210192,453,6342,10419,44847,16761,182559,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,66400,,,,
571,lud_perimeter,0,0,572,95540,95545,7232,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1717600,209728,452,6328,10396,44748,16724,182156,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,64960,,,,
572,lud_perimeter,0,0,573,95540,95545,7216,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1713800,209264,451,6314,10373,44649,16687,181753,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,59040,,,,
573,lud_perimeter,0,0,574,95540,95545,7200,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1710000,208800,450,6300,10350,44550,16650,181350,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,61760,,,,
574,lud_perimeter,0,0,575,95540,95545,7184,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1706200,208336,449,6286,10327,44451,16613,180947,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,60800,,,,
575,lud_perimeter,0,0,576,95540,95545,7168,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1702400,207872,448,6272,10304,44352,16576,180544,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,54720,,,,
576,lud_perimeter,0,0,577,95540,95545,7152,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1698600,207408,447,6258,10281,44253,16539,180141,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,56960,,,,
577,lud_perimeter,0,0,578,95540,95545,7136,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1694800,206944,446,6244,10258,44154,16502,179738,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,60961,,,,
578,lud_perimeter,0,0,579,95540,95545,7120,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1691000,206480,445,6230,10235,44055,16465,179335,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,63360,,,,
579,lud_perimeter,0,0,580,95540,95545,7104,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1687200,206016,444,6216,10212,43956,16428,178932,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,60480,,,,
580,lud_perimeter,0,0,581,95540,95545,7088,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1683400,205552,443,6202,10189,43857,16391,178529,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,61120,,,,
581,lud_perimeter,0,0,582,95540,95545,7072,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1679600,205088,442,6188,10166,43758,16354,178126,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,58080,,,,
582,lud_perimeter,0,0,583,95540,95545,7056,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1675800,204624,441,6174,10143,43659,16317,177723,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,57280,,,,
583,lud_perimeter,0,0,584,95540,95545,7040,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1672000,204160,440,6160,10120,43560,16280,177320,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,59840,,,,
584,lud_perimeter,0,0,585,95540,95545,7024,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1668200,203696,439,6146,10097,43461,16243,176917,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,61440,,,,
585,lud_perimeter,0,0,586,95540,95545,7008,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1664400,203232,438,6132,10074,43362,16206,176514,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,60960,,,,
586,lud_perimeter,0,0,587,95540,95545,6992,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1660600,202768,437,6118,10051,43263,16169,176111,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,61280,,,,
587,lud_perimeter,0,0,588,95540,95545,6976,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1656800,202304,436,6104,10028,43164,16132,175708,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,61120,,,,
588,lud_perimeter,0,0,589,95540,95545,6960,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1653000,201840,435,6090,10005,43065,16095,175305,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,55040,,,,
589,lud_perimeter,0,0,590,95540,95545,6944,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1649200,201376,434,6076,9982,42966,16058,174902,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,57120,,,,
590,lud_perimeter,0,0,591,95540,95545,6928,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1645400,200912,433,6062,9959,42867,16021,174499,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,56161,,,,
591,lud_perimeter,0,0,592,95540,95545,6912,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1641600,200448,432,6048,9936,42768,15984,174096,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,60000,,,,
592,lud_perimeter,0,0,593,95540,95545,6896,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1637800,199984,431,6034,9913,42669,15947,173693,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,61440,,,,
593,lud_perimeter,0,0,594,95540,95545,6880,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1634000,199520,430,6020,9890,42570,15910,173290,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,61760,,,,
594,lud_perimeter,0,0,595,95540,95545,6864,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1630200,199056,429,6006,9867,42471,15873,172887,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,60160,,,,
595,lud_perimeter,0,0,596,95540,95545,6848,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1626400,198592,428,5992,9844,42372,15836,172484,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,62560,,,,
596,lud_perimeter,0,0,597,95540,95545,6832,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1622600,198128,427,5978,9821,42273,15799,172081,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,57440,,,,
597,lud_perimeter,0,0,598,95540,95545,6816,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1618800,197664,426,5964,9798,42174,15762,171678,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,57920,,,,
598,lud_perimeter,0,0,599,95540,95545,6800,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1615000,197200,425,5950,9775,42075,15725,171275,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,59040,,,,
599,lud_perimeter,0,0,600,95540,95545,6784,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1611200,196736,424,5936,9752,41976,15688,170872,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,54720,,,,
600,lud_perimeter,0,0,601,95540,95545,6768,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1607400,196272,423,5922,9729,41877,15651,170469,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,60960,,,,
601,lud_perimeter,0,0,602,95540,95545,6752,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1603600,195808,422,5908,9706,41778,15614,170066,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,58400,,,,
602,lud_perimeter,0,0,603,95540,95545,6736,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1599800,195344,421,5894,9683,41679,15577,169663,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,55360,,,,
603,lud_perimeter,0,0,604,95540,95545,6720,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1596000,194880,420,5880,9660,41580,15540,169260,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,58081,,,,
604,lud_perimeter,0,0,605,95540,95545,6704,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1592200,194416,419,5866,9637,41481,15503,168857,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,61920,,,,
605,lud_perimeter,0,0,606,95540,95545,6688,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1588400,193952,418,5852,9614,41382,15466,168454,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,58240,,,,
606,lud_perimeter,0,0,607,95540,95545,6672,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1584600,193488,417,5838,9591,41283,15429,168051,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,59360,,,,
607,lud_perimeter,0,0,608,95540,95545,6656,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1580800,193024,416,5824,9568,41184,15392,167648,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,58880,,,,
608,lud_perimeter,0,0,609,95540,95545,6640,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1577000,192560,415,5810,9545,41085,15355,167245,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,54080,,,,
609,lud_perimeter,0,0,610,95540,95545,6624,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1573200,192096,414,5796,9522,40986,15318,166842,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,55680,,,,
610,lud_perimeter,0,0,611,95540,95545,6608,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1569400,191632,413,5782,9499,40887,15281,166439,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,59040,,,,
611,lud_perimeter,0,0,612,95540,95545,6592,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1565600,191168,412,5768,9476,40788,15244,166036,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,55520,,,,
612,lud_perimeter,0,0,613,95540,95545,6576,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1561800,190704,411,5754,9453,40689,15207,165633,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,56320,,,,
613,lud_perimeter,0,0,614,95540,95545,6560,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1558000,190240,410,5740,9430,40590,15170,165230,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,54880,,,,
614,lud_perimeter,0,0,615,95540,95545,6544,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1554200,189776,409,5726,9407,40491,15133,164827,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,54400,,,,
615,lud_perimeter,0,0,616,95540,95545,6528,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1550400,189312,408,5712,9384,40392,15096,164424,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,51840,,,,
616,lud_perimeter,0,0,617,95540,95545,6512,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1546600,188848,407,5698,9361,40293,15059,164021,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,50881,,,,
617,lud_perimeter,0,0,618,95540,95545,6496,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1542800,188384,406,5684,9338,40194,15022,163618,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,61600,,,,
618,lud_perimeter,0,0,619,95540,95545,6480,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1539000,187920,405,5670,9315,40095,14985,163215,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,54560,,,,
619,lud_perimeter,0,0,620,95540,95545,6464,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1535200,187456,404,5656,9292,39996,14948,162812,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,51040,,,,
620,lud_perimeter,0,0,621,95540,95545,6448,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1531400,186992,403,5642,9269,39897,14911,162409,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,52000,,,,
621,lud_perimeter,0,0,622,95540,95545,6432,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1527600,186528,402,5628,9246,39798,14874,162006,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,50560,,,,
622,lud_perimeter,0,0,623,95540,95545,6416,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1523800,186064,401,5614,9223,39699,14837,161603,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,50400,,,,
623,lud_perimeter,0,0,624,95540,95545,6400,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1520000,185600,400,5600,9200,39600,14800,161200,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,51840,,,,
624,lud_perimeter,0,0,625,95540,95545,6384,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1516200,185136,399,5586,9177,39501,14763,160797,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,49760,,,,
625,lud_perimeter,0,0,626,95540,95545,6368,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1512400,184672,398,5572,9154,39402,14726,160394,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,52480,,,,
626,lud_perimeter,0,0,627,95540,95545,6352,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1508600,184208,397,5558,9131,39303,14689,159991,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,50080,,,,
627,lud_perimeter,0,0,628,95540,95545,6336,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1504800,183744,396,5544,9108,39204,14652,159588,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,51840,,,,
628,lud_perimeter,0,0,629,95540,95545,6320,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1501000,183280,395,5530,9085,39105,14615,159185,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,50880,,,,
629,lud_perimeter,0,0,630,95540,95545,6304,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1497200,182816,394,5516,9062,39006,14578,158782,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,49761,,,,
630,lud_perimeter,0,0,631,95540,95545,6288,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1493400,182352,393,5502,9039,38907,14541,158379,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,49920,,,,
631,lud_perimeter,0,0,632,95540,95545,6272,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1489600,181888,392,5488,9016,38808,14504,157976,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,45440,,,,
632,lud_perimeter,0,0,633,95540,95545,6256,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1485800,181424,391,5474,8993,38709,14467,157573,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,49440,,,,
633,lud_perimeter,0,0,634,95540,95545,6240,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1482000,180960,390,5460,8970,38610,14430,157170,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,48000,,,,
634,lud_perimeter,0,0,635,95540,95545,6224,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1478200,180496,389,5446,8947,38511,14393,156767,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,49280,,,,
635,lud_perimeter,0,0,636,95540,95545,6208,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1474400,180032,388,5432,8924,38412,14356,156364,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,51840,,,,
636,lud_perimeter,0,0,637,95540,95545,6192,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1470600,179568,387,5418,8901,38313,14319,155961,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,46080,,,,
637,lud_perimeter,0,0,638,95540,95545,6176,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1466800,179104,386,5404,8878,38214,14282,155558,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,47520,,,,
638,lud_perimeter,0,0,639,95540,95545,6160,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1463000,178640,385,5390,8855,38115,14245,155155,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,48640,,,,
639,lud_perimeter,0,0,640,95540,95545,6144,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1459200,178176,384,5376,8832,38016,14208,154752,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,46880,,,,
640,lud_perimeter,0,0,641,95540,95545,6128,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1455400,177712,383,5362,8809,37917,14171,154349,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,45600,,,,
641,lud_perimeter,0,0,642,95540,95545,6112,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1451600,177248,382,5348,8786,37818,14134,153946,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,46720,,,,
642,lud_perimeter,0,0,643,95540,95545,6096,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1447800,176784,381,5334,8763,37719,14097,153543,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,50081,,,,
643,lud_perimeter,0,0,644,95540,95545,6080,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1444000,176320,380,5320,8740,37620,14060,153140,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,48480,,,,
644,lud_perimeter,0,0,645,95540,95545,6064,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1440200,175856,379,5306,8717,37521,14023,152737,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,49280,,,,
645,lud_perimeter,0,0,646,95540,95545,6048,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1436400,175392,378,5292,8694,37422,13986,152334,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,45280,,,,
646,lud_perimeter,0,0,647,95540,95545,6032,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1432600,174928,377,5278,8671,37323,13949,151931,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,45760,,,,
647,lud_perimeter,0,0,648,95540,95545,6016,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1428800,174464,376,5264,8648,37224,13912,151528,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,47360,,,,
648,lud_perimeter,0,0,649,95540,95545,6000,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1425000,174000,375,5250,8625,37125,13875,151125,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,45440,,,,
649,lud_perimeter,0,0,650,95540,95545,5984,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1421200,173536,374,5236,8602,37026,13838,150722,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,50880,,,,
650,lud_perimeter,0,0,651,95540,95545,5968,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1417400,173072,373,5222,8579,36927,13801,150319,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,46720,,,,
651,lud_perimeter,0,0,652,95540,95545,5952,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1413600,172608,372,5208,8556,36828,13764,149916,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,44000,,,,
652,lud_perimeter,0,0,653,95540,95545,5936,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1409800,172144,371,5194,8533,36729,13727,149513,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,47200,,,,
653,lud_perimeter,0,0,654,95540,95545,5920,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1406000,171680,370,5180,8510,36630,13690,149110,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,47840,,,,
654,lud_perimeter,0,0,655,95540,95545,5904,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1402200,171216,369,5166,8487,36531,13653,148707,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,45280,,,,
655,lud_perimeter,0,0,656,95540,95545,5888,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1398400,170752,368,5152,8464,36432,13616,148304,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,45920,,,,
656,lud_perimeter,0,0,657,95540,95545,5872,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1394600,170288,367,5138,8441,36333,13579,147901,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,42240,,,,
657,lud_perimeter,0,0,658,95540,95545,5856,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1390800,169824,366,5124,8418,36234,13542,147498,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,45760,,,,
658,lud_perimeter,0,0,659,95540,95545,5840,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1387000,169360,365,5110,8395,36135,13505,147095,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,45280,,,,
659,lud_perimeter,0,0,660,95540,95545,5824,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1383200,168896,364,5096,8372,36036,13468,146692,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,47681,,,,
660,lud_perimeter,0,0,661,95540,95545,5808,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1379400,168432,363,5082,8349,35937,13431,146289,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,46880,,,,
661,lud_perimeter,0,0,662,95540,95545,5792,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1375600,167968,362,5068,8326,35838,13394,145886,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,44160,,,,
662,lud_perimeter,0,0,663,95540,95545,5776,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1371800,167504,361,5054,8303,35739,13357,145483,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,47040,,,,
663,lud_perimeter,0,0,664,95540,95545,5760,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1368000,167040,360,5040,8280,35640,13320,145080,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,46720,,,,
664,lud_perimeter,0,0,665,95540,95545,5744,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1364200,166576,359,5026,8257,35541,13283,144677,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,46080,,,,
665,lud_perimeter,0,0,666,95540,95545,5728,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1360400,166112,358,5012,8234,35442,13246,144274,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,44000,,,,
666,lud_perimeter,0,0,667,95540,95545,5712,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1356600,165648,357,4998,8211,35343,13209,143871,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,44160,,,,
667,lud_perimeter,0,0,668,95540,95545,5696,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1352800,165184,356,4984,8188,35244,13172,143468,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,45760,,,,
668,lud_perimeter,0,0,669,95540,95545,5680,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1349000,164720,355,4970,8165,35145,13135,143065,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,45120,,,,
669,lud_perimeter,0,0,670,95540,95545,5664,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1345200,164256,354,4956,8142,35046,13098,142662,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,42880,,,,
670,lud_perimeter,0,0,671,95540,95545,5648,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1341400,163792,353,4942,8119,34947,13061,142259,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,43520,,,,
671,lud_perimeter,0,0,672,95540,95545,5632,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1337600,163328,352,4928,8096,34848,13024,141856,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,43840,,,,
672,lud_perimeter,0,0,673,95540,95545,5616,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1333800,162864,351,4914,8073,34749,12987,141453,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,42081,,,,
673,lud_perimeter,0,0,674,95540,95545,5600,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1330000,162400,350,4900,8050,34650,12950,141050,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,44000,,,,
674,lud_perimeter,0,0,675,95540,95545,5584,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1326200,161936,349,4886,8027,34551,12913,140647,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,43040,,,,
675,lud_perimeter,0,0,676,95540,95545,5568,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1322400,161472,348,4872,8004,34452,12876,140244,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,43040,,,,
676,lud_perimeter,0,0,677,95540,95545,5552,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1318600,161008,347,4858,7981,34353,12839,139841,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,41600,,,,
677,lud_perimeter,0,0,678,95540,95545,5536,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1314800,160544,346,4844,7958,34254,12802,139438,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,40960,,,,
678,lud_perimeter,0,0,679,95540,95545,5520,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1311000,160080,345,4830,7935,34155,12765,139035,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,39520,,,,
679,lud_perimeter,0,0,680,95540,95545,5504,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1307200,159616,344,4816,7912,34056,12728,138632,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,41760,,,,
680,lud_perimeter,0,0,681,95540,95545,5488,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1303400,159152,343,4802,7889,33957,12691,138229,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,40480,,,,
681,lud_perimeter,0,0,682,95540,95545,5472,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1299600,158688,342,4788,7866,33858,12654,137826,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,43040,,,,
682,lud_perimeter,0,0,683,95540,95545,5456,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1295800,158224,341,4774,7843,33759,12617,137423,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,43200,,,,
683,lud_perimeter,0,0,684,95540,95545,5440,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1292000,157760,340,4760,7820,33660,12580,137020,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,44160,,,,
684,lud_perimeter,0,0,685,95540,95545,5424,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1288200,157296,339,4746,7797,33561,12543,136617,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37280,,,,
685,lud_perimeter,0,0,686,95540,95545,5408,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1284400,156832,338,4732,7774,33462,12506,136214,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,41440,,,,
686,lud_perimeter,0,0,687,95540,95545,5392,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1280600,156368,337,4718,7751,33363,12469,135811,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,41600,,,,
687,lud_perimeter,0,0,688,95540,95545,5376,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1276800,155904,336,4704,7728,33264,12432,135408,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,40320,,,,
688,lud_perimeter,0,0,689,95540,95545,5360,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1273000,155440,335,4690,7705,33165,12395,135005,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,40160,,,,
689,lud_perimeter,0,0,690,95540,95545,5344,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1269200,154976,334,4676,7682,33066,12358,134602,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,39680,,,,
690,lud_perimeter,0,0,691,95540,95545,5328,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1265400,154512,333,4662,7659,32967,12321,134199,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,39040,,,,
691,lud_perimeter,0,0,692,95540,95545,5312,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1261600,154048,332,4648,7636,32868,12284,133796,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,40160,,,,
692,lud_perimeter,0,0,693,95540,95545,5296,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1257800,153584,331,4634,7613,32769,12247,133393,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38720,,,,
693,lud_perimeter,0,0,694,95540,95545,5280,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1254000,153120,330,4620,7590,32670,12210,132990,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,40640,,,,
694,lud_perimeter,0,0,695,95540,95545,5264,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1250200,152656,329,4606,7567,32571,12173,132587,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,40480,,,,
695,lud_perimeter,0,0,696,95540,95545,5248,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1246400,152192,328,4592,7544,32472,12136,132184,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37440,,,,
696,lud_perimeter,0,0,697,95540,95545,5232,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1242600,151728,327,4578,7521,32373,12099,131781,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,40480,,,,
697,lud_perimeter,0,0,698,95540,95545,5216,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1238800,151264,326,4564,7498,32274,12062,131378,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,41120,,,,
698,lud_perimeter,0,0,699,95540,95545,5200,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1235000,150800,325,4550,7475,32175,12025,130975,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,40960,,,,
699,lud_perimeter,0,0,700,95540,95545,5184,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1231200,150336,324,4536,7452,32076,11988,130572,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37600,,,,
700,lud_perimeter,0,0,701,95540,95545,5168,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1227400,149872,323,4522,7429,31977,11951,130169,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37440,,,,
701,lud_perimeter,0,0,702,95540,95545,5152,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1223600,149408,322,4508,7406,31878,11914,129766,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,39200,,,,
702,lud_perimeter,0,0,703,95540,95545,5136,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1219800,148944,321,4494,7383,31779,11877,129363,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,40160,,,,
703,lud_perimeter,0,0,704,95540,95545,5120,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1216000,148480,320,4480,7360,31680,11840,128960,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38880,,,,
704,lud_perimeter,0,0,705,95540,95545,5104,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1212200,148016,319,4466,7337,31581,11803,128557,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,39680,,,,
705,lud_perimeter,0,0,706,95540,95545,5088,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1208400,147552,318,4452,7314,31482,11766,128154,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,41120,,,,
706,lud_perimeter,0,0,707,95540,95545,5072,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1204600,147088,317,4438,7291,31383,11729,127751,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38080,,,,
707,lud_perimeter,0,0,708,95540,95545,5056,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1200800,146624,316,4424,7268,31284,11692,127348,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38081,,,,
708,lud_perimeter,0,0,709,95540,95545,5040,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1197000,146160,315,4410,7245,31185,11655,126945,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38560,,,,
709,lud_perimeter,0,0,710,95540,95545,5024,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1193200,145696,314,4396,7222,31086,11618,126542,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37760,,,,
710,lud_perimeter,0,0,711,95540,95545,5008,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1189400,145232,313,4382,7199,30987,11581,126139,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38400,,,,
711,lud_perimeter,0,0,712,95540,95545,4992,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1185600,144768,312,4368,7176,30888,11544,125736,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38880,,,,
712,lud_perimeter,0,0,713,95540,95545,4976,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1181800,144304,311,4354,7153,30789,11507,125333,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,36960,,,,
713,lud_perimeter,0,0,714,95540,95545,4960,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1178000,143840,310,4340,7130,30690,11470,124930,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38720,,,,
714,lud_perimeter,0,0,715,95540,95545,4944,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1174200,143376,309,4326,7107,30591,11433,124527,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37760,,,,
715,lud_perimeter,0,0,716,95540,95545,4928,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1170400,142912,308,4312,7084,30492,11396,124124,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38560,,,,
716,lud_perimeter,0,0,717,95540,95545,4912,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1166600,142448,307,4298,7061,30393,11359,123721,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38560,,,,
717,lud_perimeter,0,0,718,95540,95545,4896,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1162800,141984,306,4284,7038,30294,11322,123318,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38880,,,,
718,lud_perimeter,0,0,719,95540,95545,4880,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1159000,141520,305,4270,7015,30195,11285,122915,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37600,,,,
719,lud_perimeter,0,0,720,95540,95545,4864,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1155200,141056,304,4256,6992,30096,11248,122512,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38720,,,,
720,lud_perimeter,0,0,721,95540,95545,4848,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1151400,140592,303,4242,6969,29997,11211,122109,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37280,,,,
721,lud_perimeter,0,0,722,95540,95545,4832,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1147600,140128,302,4228,6946,29898,11174,121706,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37760,,,,
722,lud_perimeter,0,0,723,95540,95545,4816,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1143800,139664,301,4214,6923,29799,11137,121303,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37920,,,,
723,lud_perimeter,0,0,724,95540,95545,4800,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1140000,139200,300,4200,6900,29700,11100,120900,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37440,,,,
724,lud_perimeter,0,0,725,95540,95545,4784,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1136200,138736,299,4186,6877,29601,11063,120497,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37440,,,,
725,lud_perimeter,0,0,726,95540,95545,4768,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1132400,138272,298,4172,6854,29502,11026,120094,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,36800,,,,
726,lud_perimeter,0,0,727,95540,95545,4752,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1128600,137808,297,4158,6831,29403,10989,119691,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,36801,,,,
727,lud_perimeter,0,0,728,95540,95545,4736,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1124800,137344,296,4144,6808,29304,10952,119288,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38080,,,,
728,lud_perimeter,0,0,729,95540,95545,4720,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1121000,136880,295,4130,6785,29205,10915,118885,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,36800,,,,
729,lud_perimeter,0,0,730,95540,95545,4704,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1117200,136416,294,4116,6762,29106,10878,118482,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,35520,,,,
730,lud_perimeter,0,0,731,95540,95545,4688,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1113400,135952,293,4102,6739,29007,10841,118079,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,38080,,,,
731,lud_perimeter,0,0,732,95540,95545,4672,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1109600,135488,292,4088,6716,28908,10804,117676,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,36320,,,,
732,lud_perimeter,0,0,733,95540,95545,4656,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1105800,135024,291,4074,6693,28809,10767,117273,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,37440,,,,
733,lud_perimeter,0,0,734,95540,95545,4640,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1102000,134560,290,4060,6670,28710,10730,116870,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,34880,,,,
734,lud_perimeter,0,0,735,95540,95545,4624,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1098200,134096,289,4046,6647,28611,10693,116467,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,36160,,,,
735,lud_perimeter,0,0,736,95540,95545,4608,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1094400,133632,288,4032,6624,28512,10656,116064,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,35040,,,,
736,lud_perimeter,0,0,737,95540,95545,4592,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1090600,133168,287,4018,6601,28413,10619,115661,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,34880,,,,
737,lud_perimeter,0,0,738,95540,95545,4576,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1086800,132704,286,4004,6578,28314,10582,115258,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,35200,,,,
738,lud_perimeter,0,0,739,95540,95545,4560,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1083000,132240,285,3990,6555,28215,10545,114855,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,34080,,,,
739,lud_perimeter,0,0,740,95540,95545,4544,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1079200,131776,284,3976,6532,28116,10508,114452,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,33440,,,,
740,lud_perimeter,0,0,741,95540,95545,4528,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1075400,131312,283,3962,6509,28017,10471,114049,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,35200,,,,
741,lud_perimeter,0,0,742,95540,95545,4512,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1071600,130848,282,3948,6486,27918,10434,113646,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,33440,,,,
742,lud_perimeter,0,0,743,95540,95545,4496,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1067800,130384,281,3934,6463,27819,10397,113243,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,32000,,,,
743,lud_perimeter,0,0,744,95540,95545,4480,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1064000,129920,280,3920,6440,27720,10360,112840,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,35200,,,,
744,lud_perimeter,0,0,745,95540,95545,4464,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1060200,129456,279,3906,6417,27621,10323,112437,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,32800,,,,
745,lud_perimeter,0,0,746,95540,95545,4448,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1056400,128992,278,3892,6394,27522,10286,112034,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,33600,,,,
746,lud_perimeter,0,0,747,95540,95545,4432,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1052600,128528,277,3878,6371,27423,10249,111631,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,33120,,,,
747,lud_perimeter,0,0,748,95540,95545,4416,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1048800,128064,276,3864,6348,27324,10212,111228,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,33760,,,,
748,lud_perimeter,0,0,749,95540,95545,4400,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1045000,127600,275,3850,6325,27225,10175,110825,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,32960,,,,
749,lud_perimeter,0,0,750,95540,95545,4384,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1041200,127136,274,3836,6302,27126,10138,110422,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,32960,,,,
750,lud_perimeter,0,0,751,95540,95545,4368,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1037400,126672,273,3822,6279,27027,10101,110019,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,31840,,,,
751,lud_perimeter,0,0,752,95540,95545,4352,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1033600,126208,272,3808,6256,26928,10064,109616,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,34720,,,,
752,lud_perimeter,0,0,753,95540,95545,4336,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1029800,125744,271,3794,6233,26829,10027,109213,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,32320,,,,
753,lud_perimeter,0,0,754,95540,95545,4320,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1026000,125280,270,3780,6210,26730,9990,108810,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,33120,,,,
754,lud_perimeter,0,0,755,95540,95545,4304,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1022200,124816,269,3766,6187,26631,9953,108407,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,29600,,,,
755,lud_perimeter,0,0,756,95540,95545,4288,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1018400,124352,268,3752,6164,26532,9916,108004,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,32480,,,,
756,lud_perimeter,0,0,757,95540,95545,4272,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1014600,123888,267,3738,6141,26433,9879,107601,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,31520,,,,
757,lud_perimeter,0,0,758,95540,95545,4256,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1010800,123424,266,3724,6118,26334,9842,107198,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,31680,,,,
758,lud_perimeter,0,0,759,95540,95545,4240,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1007000,122960,265,3710,6095,26235,9805,106795,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,30720,,,,
759,lud_perimeter,0,0,760,95540,95545,4224,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,1003200,122496,264,3696,6072,26136,9768,106392,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,31680,,,,
760,lud_perimeter,0,0,761,95540,95545,4208,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,999400,122032,263,3682,6049,26037,9731,105989,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,32000,,,,
761,lud_perimeter,0,0,762,95540,95545,4192,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,995600,121568,262,3668,6026,25938,9694,105586,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,30720,,,,
762,lud_perimeter,0,0,763,95540,95545,4176,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,991800,121104,261,3654,6003,25839,9657,105183,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,30240,,,,
763,lud_perimeter,0,0,764,95540,95545,4160,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,988000,120640,260,3640,5980,25740,9620,104780,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,32320,,,,
764,lud_perimeter,0,0,765,95540,95545,4144,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,984200,120176,259,3626,5957,25641,9583,104377,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,31360,,,,
765,lud_perimeter,0,0,766,95540,95545,4128,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,980400,119712,258,3612,5934,25542,9546,103974,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,31040,,,,
766,lud_perimeter,0,0,767,95540,95545,4112,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,976600,119248,257,3598,5911,25443,9509,103571,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,31680,,,,
767,lud_perimeter,0,0,768,95540,95545,4096,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,972800,118784,256,3584,5888,25344,9472,103168,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,30080,,,,
768,lud_perimeter,0,0,769,95540,95545,4080,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,969000,118320,255,3570,5865,25245,9435,102765,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,30880,,,,
769,lud_perimeter,0,0,770,95540,95545,4064,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,965200,117856,254,3556,5842,25146,9398,102362,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,30720,,,,
770,lud_perimeter,0,0,771,95540,95545,4048,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,961400,117392,253,3542,5819,25047,9361,101959,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,32000,,,,
771,lud_perimeter,0,0,772,95540,95545,4032,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,957600,116928,252,3528,5796,24948,9324,101556,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,30720,,,,
772,lud_perimeter,0,0,773,95540,95545,4016,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,953800,116464,251,3514,5773,24849,9287,101153,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,31360,,,,
773,lud_perimeter,0,0,774,95540,95545,4000,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,950000,116000,250,3500,5750,24750,9250,100750,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,29760,,,,
774,lud_perimeter,0,0,775,95540,95545,3984,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,946200,115536,249,3486,5727,24651,9213,100347,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,31360,,,,
775,lud_perimeter,0,0,776,95540,95545,3968,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,942400,115072,248,3472,5704,24552,9176,99944,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,30720,,,,
776,lud_perimeter,0,0,777,95540,95545,3952,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,938600,114608,247,3458,5681,24453,9139,99541,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,31680,,,,
777,lud_perimeter,0,0,778,95540,95545,3936,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,934800,114144,246,3444,5658,24354,9102,99138,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,29600,,,,
778,lud_perimeter,0,0,779,95540,95545,3920,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,931000,113680,245,3430,5635,24255,9065,98735,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,29280,,,,
779,lud_perimeter,0,0,780,95540,95545,3904,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,927200,113216,244,3416,5612,24156,9028,98332,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,29920,,,,
780,lud_perimeter,0,0,781,95540,95545,3888,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,923400,112752,243,3402,5589,24057,8991,97929,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,29280,,,,
781,lud_perimeter,0,0,782,95540,95545,3872,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,919600,112288,242,3388,5566,23958,8954,97526,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,29120,,,,
782,lud_perimeter,0,0,783,95540,95545,3856,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,915800,111824,241,3374,5543,23859,8917,97123,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,30720,,,,
783,lud_perimeter,0,0,784,95540,95545,3840,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,912000,111360,240,3360,5520,23760,8880,96720,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,29760,,,,
784,lud_perimeter,0,0,785,95540,95545,3824,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,908200,110896,239,3346,5497,23661,8843,96317,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,29280,,,,
785,lud_perimeter,0,0,786,95540,95545,3808,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,904400,110432,238,3332,5474,23562,8806,95914,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,29760,,,,
786,lud_perimeter,0,0,787,95540,95545,3792,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,900600,109968,237,3318,5451,23463,8769,95511,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,29920,,,,
787,lud_perimeter,0,0,788,95540,95545,3776,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,896800,109504,236,3304,5428,23364,8732,95108,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,30240,,,,
788,lud_perimeter,0,0,789,95540,95545,3760,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,893000,109040,235,3290,5405,23265,8695,94705,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,28160,,,,
789,lud_perimeter,0,0,790,95540,95545,3744,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,889200,108576,234,3276,5382,23166,8658,94302,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,28800,,,,
790,lud_perimeter,0,0,791,95540,95545,3728,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,885400,108112,233,3262,5359,23067,8621,93899,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,27520,,,,
791,lud_perimeter,0,0,792,95540,95545,3712,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,881600,107648,232,3248,5336,22968,8584,93496,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,29440,,,,
792,lud_perimeter,0,0,793,95540,95545,3696,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,877800,107184,231,3234,5313,22869,8547,93093,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,27840,,,,
793,lud_perimeter,0,0,794,95540,95545,3680,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,874000,106720,230,3220,5290,22770,8510,92690,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,27520,,,,
794,lud_perimeter,0,0,795,95540,95545,3664,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,870200,106256,229,3206,5267,22671,8473,92287,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,27680,,,,
795,lud_perimeter,0,0,796,95540,95545,3648,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,866400,105792,228,3192,5244,22572,8436,91884,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,27040,,,,
796,lud_perimeter,0,0,797,95540,95545,3632,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,862600,105328,227,3178,5221,22473,8399,91481,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,28000,,,,
797,lud_perimeter,0,0,798,95540,95545,3616,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,858800,104864,226,3164,5198,22374,8362,91078,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,26560,,,,
798,lud_perimeter,0,0,799,95540,95545,3600,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,855000,104400,225,3150,5175,22275,8325,90675,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,26880,,,,
799,lud_perimeter,0,0,800,95540,95545,3584,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,851200,103936,224,3136,5152,22176,8288,90272,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,27200,,,,
800,lud_perimeter,0,0,801,95540,95545,3568,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,847400,103472,223,3122,5129,22077,8251,89869,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,27040,,,,
801,lud_perimeter,0,0,802,95540,95545,3552,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,843600,103008,222,3108,5106,21978,8214,89466,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,27520,,,,
802,lud_perimeter,0,0,803,95540,95545,3536,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,839800,102544,221,3094,5083,21879,8177,89063,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,25920,,,,
803,lud_perimeter,0,0,804,95540,95545,3520,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,836000,102080,220,3080,5060,21780,8140,88660,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,26560,,,,
804,lud_perimeter,0,0,805,95540,95545,3504,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,832200,101616,219,3066,5037,21681,8103,88257,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,26880,,,,
805,lud_perimeter,0,0,806,95540,95545,3488,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,828400,101152,218,3052,5014,21582,8066,87854,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,26400,,,,
806,lud_perimeter,0,0,807,95540,95545,3472,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,824600,100688,217,3038,4991,21483,8029,87451,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,26720,,,,
807,lud_perimeter,0,0,808,95540,95545,3456,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,820800,100224,216,3024,4968,21384,7992,87048,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,26880,,,,
808,lud_perimeter,0,0,809,95540,95545,3440,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,817000,99760,215,3010,4945,21285,7955,86645,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,25440,,,,
809,lud_perimeter,0,0,810,95540,95545,3424,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,813200,99296,214,2996,4922,21186,7918,86242,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,26080,,,,
810,lud_perimeter,0,0,811,95540,95545,3408,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,809400,98832,213,2982,4899,21087,7881,85839,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,26880,,,,
811,lud_perimeter,0,0,812,95540,95545,3392,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,805600,98368,212,2968,4876,20988,7844,85436,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,25120,,,,
812,lud_perimeter,0,0,813,95540,95545,3376,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,801800,97904,211,2954,4853,20889,7807,85033,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,25280,,,,
813,lud_perimeter,0,0,814,95540,95545,3360,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,798000,97440,210,2940,4830,20790,7770,84630,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,26080,,,,
814,lud_perimeter,0,0,815,95540,95545,3344,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,794200,96976,209,2926,4807,20691,7733,84227,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,24800,,,,
815,lud_perimeter,0,0,816,95540,95545,3328,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,790400,96512,208,2912,4784,20592,7696,83824,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,25440,,,,
816,lud_perimeter,0,0,817,95540,95545,3312,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,786600,96048,207,2898,4761,20493,7659,83421,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,24481,,,,
817,lud_perimeter,0,0,818,95540,95545,3296,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,782800,95584,206,2884,4738,20394,7622,83018,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,25120,,,,
818,lud_perimeter,0,0,819,95540,95545,3280,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,779000,95120,205,2870,4715,20295,7585,82615,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,24480,,,,
819,lud_perimeter,0,0,820,95540,95545,3264,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,775200,94656,204,2856,4692,20196,7548,82212,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,25440,,,,
820,lud_perimeter,0,0,821,95540,95545,3248,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,771400,94192,203,2842,4669,20097,7511,81809,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,25280,,,,
821,lud_perimeter,0,0,822,95540,95545,3232,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,767600,93728,202,2828,4646,19998,7474,81406,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,24800,,,,
822,lud_perimeter,0,0,823,95540,95545,3216,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,763800,93264,201,2814,4623,19899,7437,81003,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,24000,,,,
823,lud_perimeter,0,0,824,95540,95545,3200,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,760000,92800,200,2800,4600,19800,7400,80600,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,25280,,,,
824,lud_perimeter,0,0,825,95540,95545,3184,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,756200,92336,199,2786,4577,19701,7363,80197,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,23680,,,,
825,lud_perimeter,0,0,826,95540,95545,3168,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,752400,91872,198,2772,4554,19602,7326,79794,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,24800,,,,
826,lud_perimeter,0,0,827,95540,95545,3152,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,748600,91408,197,2758,4531,19503,7289,79391,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,24320,,,,
827,lud_perimeter,0,0,828,95540,95545,3136,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,744800,90944,196,2744,4508,19404,7252,78988,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,23680,,,,
828,lud_perimeter,0,0,829,95540,95545,3120,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,741000,90480,195,2730,4485,19305,7215,78585,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,23840,,,,
829,lud_perimeter,0,0,830,95540,95545,3104,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,737200,90016,194,2716,4462,19206,7178,78182,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,23520,,,,
830,lud_perimeter,0,0,831,95540,95545,3088,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,733400,89552,193,2702,4439,19107,7141,77779,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,23040,,,,
831,lud_perimeter,0,0,832,95540,95545,3072,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,729600,89088,192,2688,4416,19008,7104,77376,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,23520,,,,
832,lud_perimeter,0,0,833,95540,95545,3056,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,725800,88624,191,2674,4393,18909,7067,76973,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,21760,,,,
833,lud_perimeter,0,0,834,95540,95545,3040,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,722000,88160,190,2660,4370,18810,7030,76570,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,22560,,,,
834,lud_perimeter,0,0,835,95540,95545,3024,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,718200,87696,189,2646,4347,18711,6993,76167,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,24000,,,,
835,lud_perimeter,0,0,836,95540,95545,3008,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,714400,87232,188,2632,4324,18612,6956,75764,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,23360,,,,
836,lud_perimeter,0,0,837,95540,95545,2992,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,710600,86768,187,2618,4301,18513,6919,75361,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,22240,,,,
837,lud_perimeter,0,0,838,95540,95545,2976,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,706800,86304,186,2604,4278,18414,6882,74958,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,22720,,,,
838,lud_perimeter,0,0,839,95540,95545,2960,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,703000,85840,185,2590,4255,18315,6845,74555,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,23200,,,,
839,lud_perimeter,0,0,840,95540,95545,2944,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,699200,85376,184,2576,4232,18216,6808,74152,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,22240,,,,
840,lud_perimeter,0,0,841,95540,95545,2928,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,695400,84912,183,2562,4209,18117,6771,73749,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,22560,,,,
841,lud_perimeter,0,0,842,95540,95545,2912,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,691600,84448,182,2548,4186,18018,6734,73346,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,23360,,,,
842,lud_perimeter,0,0,843,95540,95545,2896,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,687800,83984,181,2534,4163,17919,6697,72943,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,22560,,,,
843,lud_perimeter,0,0,844,95540,95545,2880,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,684000,83520,180,2520,4140,17820,6660,72540,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,23040,,,,
844,lud_perimeter,0,0,845,95540,95545,2864,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,680200,83056,179,2506,4117,17721,6623,72137,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,22400,,,,
845,lud_perimeter,0,0,846,95540,95545,2848,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,676400,82592,178,2492,4094,17622,6586,71734,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,21760,,,,
846,lud_perimeter,0,0,847,95540,95545,2832,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,672600,82128,177,2478,4071,17523,6549,71331,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,22400,,,,
847,lud_perimeter,0,0,848,95540,95545,2816,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,668800,81664,176,2464,4048,17424,6512,70928,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,23040,,,,
848,lud_perimeter,0,0,849,95540,95545,2800,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,665000,81200,175,2450,4025,17325,6475,70525,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,21600,,,,
849,lud_perimeter,0,0,850,95540,95545,2784,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,661200,80736,174,2436,4002,17226,6438,70122,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,21760,,,,
850,lud_perimeter,0,0,851,95540,95545,2768,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,657400,80272,173,2422,3979,17127,6401,69719,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,22400,,,,
851,lud_perimeter,0,0,852,95540,95545,2752,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,653600,79808,172,2408,3956,17028,6364,69316,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,21760,,,,
852,lud_perimeter,0,0,853,95540,95545,2736,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,649800,79344,171,2394,3933,16929,6327,68913,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,22080,,,,
853,lud_perimeter,0,0,854,95540,95545,2720,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,646000,78880,170,2380,3910,16830,6290,68510,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,21920,,,,
854,lud_perimeter,0,0,855,95540,95545,2704,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,642200,78416,169,2366,3887,16731,6253,68107,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,20320,,,,
855,lud_perimeter,0,0,856,95540,95545,2688,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,638400,77952,168,2352,3864,16632,6216,67704,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,21600,,,,
856,lud_perimeter,0,0,857,95540,95545,2672,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,634600,77488,167,2338,3841,16533,6179,67301,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,21760,,,,
857,lud_perimeter,0,0,858,95540,95545,2656,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,630800,77024,166,2324,3818,16434,6142,66898,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,20640,,,,
858,lud_perimeter,0,0,859,95540,95545,2640,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,627000,76560,165,2310,3795,16335,6105,66495,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,21280,,,,
859,lud_perimeter,0,0,860,95540,95545,2624,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,623200,76096,164,2296,3772,16236,6068,66092,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,20640,,,,
860,lud_perimeter,0,0,861,95540,95545,2608,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,619400,75632,163,2282,3749,16137,6031,65689,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,20640,,,,
861,lud_perimeter,0,0,862,95540,95545,2592,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,615600,75168,162,2268,3726,16038,5994,65286,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,21120,,,,
862,lud_perimeter,0,0,863,95540,95545,2576,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,611800,74704,161,2254,3703,15939,5957,64883,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,20640,,,,
863,lud_perimeter,0,0,864,95540,95545,2560,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,608000,74240,160,2240,3680,15840,5920,64480,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,19840,,,,
864,lud_perimeter,0,0,865,95540,95545,2544,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,604200,73776,159,2226,3657,15741,5883,64077,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,19680,,,,
865,lud_perimeter,0,0,866,95540,95545,2528,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,600400,73312,158,2212,3634,15642,5846,63674,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,19520,,,,
866,lud_perimeter,0,0,867,95540,95545,2512,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,596600,72848,157,2198,3611,15543,5809,63271,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,19200,,,,
867,lud_perimeter,0,0,868,95540,95545,2496,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,592800,72384,156,2184,3588,15444,5772,62868,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,19520,,,,
868,lud_perimeter,0,0,869,95540,95545,2480,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,589000,71920,155,2170,3565,15345,5735,62465,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,19520,,,,
869,lud_perimeter,0,0,870,95540,95545,2464,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,585200,71456,154,2156,3542,15246,5698,62062,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,19680,,,,
870,lud_perimeter,0,0,871,95540,95545,2448,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,581400,70992,153,2142,3519,15147,5661,61659,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,20320,,,,
871,lud_perimeter,0,0,872,95540,95545,2432,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,577600,70528,152,2128,3496,15048,5624,61256,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,19361,,,,
872,lud_perimeter,0,0,873,95540,95545,2416,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,573800,70064,151,2114,3473,14949,5587,60853,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,19200,,,,
873,lud_perimeter,0,0,874,95540,95545,2400,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,570000,69600,150,2100,3450,14850,5550,60450,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,18880,,,,
874,lud_perimeter,0,0,875,95540,95545,2384,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,566200,69136,149,2086,3427,14751,5513,60047,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,19040,,,,
875,lud_perimeter,0,0,876,95540,95545,2368,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,562400,68672,148,2072,3404,14652,5476,59644,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,19040,,,,
876,lud_perimeter,0,0,877,95540,95545,2352,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,558600,68208,147,2058,3381,14553,5439,59241,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,18880,,,,
877,lud_perimeter,0,0,878,95540,95545,2336,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,554800,67744,146,2044,3358,14454,5402,58838,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,18400,,,,
878,lud_perimeter,0,0,879,95540,95545,2320,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,551000,67280,145,2030,3335,14355,5365,58435,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,18400,,,,
879,lud_perimeter,0,0,880,95540,95545,2304,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,547200,66816,144,2016,3312,14256,5328,58032,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,19200,,,,
880,lud_perimeter,0,0,881,95540,95545,2288,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,543400,66352,143,2002,3289,14157,5291,57629,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,18080,,,,
881,lud_perimeter,0,0,882,95540,95545,2272,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,539600,65888,142,1988,3266,14058,5254,57226,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,18720,,,,
882,lud_perimeter,0,0,883,95540,95545,2256,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,535800,65424,141,1974,3243,13959,5217,56823,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,18720,,,,
883,lud_perimeter,0,0,884,95540,95545,2240,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,532000,64960,140,1960,3220,13860,5180,56420,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,17760,,,,
884,lud_perimeter,0,0,885,95540,95545,2224,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,528200,64496,139,1946,3197,13761,5143,56017,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,17920,,,,
885,lud_perimeter,0,0,886,95540,95545,2208,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,524400,64032,138,1932,3174,13662,5106,55614,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,18240,,,,
886,lud_perimeter,0,0,887,95540,95545,2192,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,520600,63568,137,1918,3151,13563,5069,55211,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,17600,,,,
887,lud_perimeter,0,0,888,95540,95545,2176,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,516800,63104,136,1904,3128,13464,5032,54808,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,17440,,,,
888,lud_perimeter,0,0,889,95540,95545,2160,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,513000,62640,135,1890,3105,13365,4995,54405,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,17761,,,,
889,lud_perimeter,0,0,890,95540,95545,2144,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,509200,62176,134,1876,3082,13266,4958,54002,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,17760,,,,
890,lud_perimeter,0,0,891,95540,95545,2128,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,505400,61712,133,1862,3059,13167,4921,53599,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,17280,,,,
891,lud_perimeter,0,0,892,95540,95545,2112,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,501600,61248,132,1848,3036,13068,4884,53196,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,17760,,,,
892,lud_perimeter,0,0,893,95540,95545,2096,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,497800,60784,131,1834,3013,12969,4847,52793,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,17920,,,,
893,lud_perimeter,0,0,894,95540,95545,2080,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,494000,60320,130,1820,2990,12870,4810,52390,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,16800,,,,
894,lud_perimeter,0,0,895,95540,95545,2064,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,490200,59856,129,1806,2967,12771,4773,51987,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,17760,,,,
895,lud_perimeter,0,0,896,95540,95545,2048,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,486400,59392,128,1792,2944,12672,4736,51584,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,16960,,,,
896,lud_perimeter,0,0,897,95540,95545,2032,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,482600,58928,127,1778,2921,12573,4699,51181,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,16480,,,,
897,lud_perimeter,0,0,898,95540,95545,2016,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,478800,58464,126,1764,2898,12474,4662,50778,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,17120,,,,
898,lud_perimeter,0,0,899,95540,95545,2000,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,475000,58000,125,1750,2875,12375,4625,50375,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,16960,,,,
899,lud_perimeter,0,0,900,95540,95545,1984,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,471200,57536,124,1736,2852,12276,4588,49972,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15360,,,,
900,lud_perimeter,0,0,901,95540,95545,1968,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,467400,57072,123,1722,2829,12177,4551,49569,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,16480,,,,
901,lud_perimeter,0,0,902,95540,95545,1952,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,463600,56608,122,1708,2806,12078,4514,49166,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,16800,,,,
902,lud_perimeter,0,0,903,95540,95545,1936,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,459800,56144,121,1694,2783,11979,4477,48763,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,16800,,,,
903,lud_perimeter,0,0,904,95540,95545,1920,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,456000,55680,120,1680,2760,11880,4440,48360,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,17120,,,,
904,lud_perimeter,0,0,905,95540,95545,1904,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,452200,55216,119,1666,2737,11781,4403,47957,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15841,,,,
905,lud_perimeter,0,0,906,95540,95545,1888,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,448400,54752,118,1652,2714,11682,4366,47554,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,16000,,,,
906,lud_perimeter,0,0,907,95540,95545,1872,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,444600,54288,117,1638,2691,11583,4329,47151,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15840,,,,
907,lud_perimeter,0,0,908,95540,95545,1856,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,440800,53824,116,1624,2668,11484,4292,46748,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15840,,,,
908,lud_perimeter,0,0,909,95540,95545,1840,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,437000,53360,115,1610,2645,11385,4255,46345,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15520,,,,
909,lud_perimeter,0,0,910,95540,95545,1824,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,433200,52896,114,1596,2622,11286,4218,45942,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15680,,,,
910,lud_perimeter,0,0,911,95540,95545,1808,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,429400,52432,113,1582,2599,11187,4181,45539,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15680,,,,
911,lud_perimeter,0,0,912,95540,95545,1792,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,425600,51968,112,1568,2576,11088,4144,45136,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,16160,,,,
912,lud_perimeter,0,0,913,95540,95545,1776,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,421800,51504,111,1554,2553,10989,4107,44733,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15200,,,,
913,lud_perimeter,0,0,914,95540,95545,1760,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,418000,51040,110,1540,2530,10890,4070,44330,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,14560,,,,
914,lud_perimeter,0,0,915,95540,95545,1744,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,414200,50576,109,1526,2507,10791,4033,43927,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15520,,,,
915,lud_perimeter,0,0,916,95540,95545,1728,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,410400,50112,108,1512,2484,10692,3996,43524,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15200,,,,
916,lud_perimeter,0,0,917,95540,95545,1712,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,406600,49648,107,1498,2461,10593,3959,43121,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,14560,,,,
917,lud_perimeter,0,0,918,95540,95545,1696,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,402800,49184,106,1484,2438,10494,3922,42718,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15040,,,,
918,lud_perimeter,0,0,919,95540,95545,1680,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,399000,48720,105,1470,2415,10395,3885,42315,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15200,,,,
919,lud_perimeter,0,0,920,95540,95545,1664,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,395200,48256,104,1456,2392,10296,3848,41912,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,14400,,,,
920,lud_perimeter,0,0,921,95540,95545,1648,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,391400,47792,103,1442,2369,10197,3811,41509,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15360,,,,
921,lud_perimeter,0,0,922,95540,95545,1632,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,387600,47328,102,1428,2346,10098,3774,41106,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15040,,,,
922,lud_perimeter,0,0,923,95540,95545,1616,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,383800,46864,101,1414,2323,9999,3737,40703,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,15040,,,,
923,lud_perimeter,0,0,924,95540,95545,1600,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,380000,46400,100,1400,2300,9900,3700,40300,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,14240,,,,
924,lud_perimeter,0,0,925,95540,95545,1584,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,376200,45936,99,1386,2277,9801,3663,39897,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,14880,,,,
925,lud_perimeter,0,0,926,95540,95545,1568,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,372400,45472,98,1372,2254,9702,3626,39494,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,14881,,,,
926,lud_perimeter,0,0,927,95540,95545,1552,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,368600,45008,97,1358,2231,9603,3589,39091,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13760,,,,
927,lud_perimeter,0,0,928,95540,95545,1536,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,364800,44544,96,1344,2208,9504,3552,38688,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,14080,,,,
928,lud_perimeter,0,0,929,95540,95545,1520,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,361000,44080,95,1330,2185,9405,3515,38285,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13760,,,,
929,lud_perimeter,0,0,930,95540,95545,1504,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,357200,43616,94,1316,2162,9306,3478,37882,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13760,,,,
930,lud_perimeter,0,0,931,95540,95545,1488,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,353400,43152,93,1302,2139,9207,3441,37479,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13600,,,,
931,lud_perimeter,0,0,932,95540,95545,1472,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,349600,42688,92,1288,2116,9108,3404,37076,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,14400,,,,
932,lud_perimeter,0,0,933,95540,95545,1456,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,345800,42224,91,1274,2093,9009,3367,36673,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12960,,,,
933,lud_perimeter,0,0,934,95540,95545,1440,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,342000,41760,90,1260,2070,8910,3330,36270,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,14080,,,,
934,lud_perimeter,0,0,935,95540,95545,1424,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,338200,41296,89,1246,2047,8811,3293,35867,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13600,,,,
935,lud_perimeter,0,0,936,95540,95545,1408,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,334400,40832,88,1232,2024,8712,3256,35464,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13120,,,,
936,lud_perimeter,0,0,937,95540,95545,1392,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,330600,40368,87,1218,2001,8613,3219,35061,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13120,,,,
937,lud_perimeter,0,0,938,95540,95545,1376,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,326800,39904,86,1204,1978,8514,3182,34658,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13600,,,,
938,lud_perimeter,0,0,939,95540,95545,1360,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,323000,39440,85,1190,1955,8415,3145,34255,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13760,,,,
939,lud_perimeter,0,0,940,95540,95545,1344,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,319200,38976,84,1176,1932,8316,3108,33852,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13920,,,,
940,lud_perimeter,0,0,941,95540,95545,1328,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,315400,38512,83,1162,1909,8217,3071,33449,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12960,,,,
941,lud_perimeter,0,0,942,95540,95545,1312,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,311600,38048,82,1148,1886,8118,3034,33046,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
942,lud_perimeter,0,0,943,95540,95545,1296,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,307800,37584,81,1134,1863,8019,2997,32643,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12801,,,,
943,lud_perimeter,0,0,944,95540,95545,1280,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,304000,37120,80,1120,1840,7920,2960,32240,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13440,,,,
944,lud_perimeter,0,0,945,95540,95545,1264,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,300200,36656,79,1106,1817,7821,2923,31837,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13120,,,,
945,lud_perimeter,0,0,946,95540,95545,1248,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,296400,36192,78,1092,1794,7722,2886,31434,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
946,lud_perimeter,0,0,947,95540,95545,1232,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,292600,35728,77,1078,1771,7623,2849,31031,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13600,,,,
947,lud_perimeter,0,0,948,95540,95545,1216,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,288800,35264,76,1064,1748,7524,2812,30628,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12800,,,,
948,lud_perimeter,0,0,949,95540,95545,1200,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,285000,34800,75,1050,1725,7425,2775,30225,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12960,,,,
949,lud_perimeter,0,0,950,95540,95545,1184,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,281200,34336,74,1036,1702,7326,2738,29822,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13280,,,,
950,lud_perimeter,0,0,951,95540,95545,1168,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,277400,33872,73,1022,1679,7227,2701,29419,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13120,,,,
951,lud_perimeter,0,0,952,95540,95545,1152,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,273600,33408,72,1008,1656,7128,2664,29016,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12960,,,,
952,lud_perimeter,0,0,953,95540,95545,1136,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,269800,32944,71,994,1633,7029,2627,28613,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13440,,,,
953,lud_perimeter,0,0,954,95540,95545,1120,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,266000,32480,70,980,1610,6930,2590,28210,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13280,,,,
954,lud_perimeter,0,0,955,95540,95545,1104,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,262200,32016,69,966,1587,6831,2553,27807,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12480,,,,
955,lud_perimeter,0,0,956,95540,95545,1088,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,258400,31552,68,952,1564,6732,2516,27404,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12960,,,,
956,lud_perimeter,0,0,957,95540,95545,1072,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,254600,31088,67,938,1541,6633,2479,27001,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12960,,,,
957,lud_perimeter,0,0,958,95540,95545,1056,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,250800,30624,66,924,1518,6534,2442,26598,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
958,lud_perimeter,0,0,959,95540,95545,1040,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,247000,30160,65,910,1495,6435,2405,26195,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13280,,,,
959,lud_perimeter,0,0,960,95540,95545,1024,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,243200,29696,64,896,1472,6336,2368,25792,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12800,,,,
960,lud_perimeter,0,0,961,95540,95545,1008,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,239400,29232,63,882,1449,6237,2331,25389,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13440,,,,
961,lud_perimeter,0,0,962,95540,95545,992,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,235600,28768,62,868,1426,6138,2294,24986,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13280,,,,
962,lud_perimeter,0,0,963,95540,95545,976,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,231800,28304,61,854,1403,6039,2257,24583,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12320,,,,
963,lud_perimeter,0,0,964,95540,95545,960,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,228000,27840,60,840,1380,5940,2220,24180,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13120,,,,
964,lud_perimeter,0,0,965,95540,95545,944,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,224200,27376,59,826,1357,5841,2183,23777,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13600,,,,
965,lud_perimeter,0,0,966,95540,95545,928,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,220400,26912,58,812,1334,5742,2146,23374,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13120,,,,
966,lud_perimeter,0,0,967,95540,95545,912,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,216600,26448,57,798,1311,5643,2109,22971,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12960,,,,
967,lud_perimeter,0,0,968,95540,95545,896,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,212800,25984,56,784,1288,5544,2072,22568,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12480,,,,
968,lud_perimeter,0,0,969,95540,95545,880,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,209000,25520,55,770,1265,5445,2035,22165,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12800,,,,
969,lud_perimeter,0,0,970,95540,95545,864,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,205200,25056,54,756,1242,5346,1998,21762,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13760,,,,
970,lud_perimeter,0,0,971,95540,95545,848,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,201400,24592,53,742,1219,5247,1961,21359,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12480,,,,
971,lud_perimeter,0,0,972,95540,95545,832,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,197600,24128,52,728,1196,5148,1924,20956,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13440,,,,
972,lud_perimeter,0,0,973,95540,95545,816,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,193800,23664,51,714,1173,5049,1887,20553,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12480,,,,
973,lud_perimeter,0,0,974,95540,95545,800,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,190000,23200,50,700,1150,4950,1850,20150,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12961,,,,
974,lud_perimeter,0,0,975,95540,95545,784,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,186200,22736,49,686,1127,4851,1813,19747,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12480,,,,
975,lud_perimeter,0,0,976,95540,95545,768,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,182400,22272,48,672,1104,4752,1776,19344,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13280,,,,
976,lud_perimeter,0,0,977,95540,95545,752,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,178600,21808,47,658,1081,4653,1739,18941,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
977,lud_perimeter,0,0,978,95540,95545,736,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,174800,21344,46,644,1058,4554,1702,18538,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
978,lud_perimeter,0,0,979,95540,95545,720,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,171000,20880,45,630,1035,4455,1665,18135,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12960,,,,
979,lud_perimeter,0,0,980,95540,95545,704,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,167200,20416,44,616,1012,4356,1628,17732,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13280,,,,
980,lud_perimeter,0,0,981,95540,95545,688,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,163400,19952,43,602,989,4257,1591,17329,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12320,,,,
981,lud_perimeter,0,0,982,95540,95545,672,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,159600,19488,42,588,966,4158,1554,16926,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13920,,,,
982,lud_perimeter,0,0,983,95540,95545,656,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,155800,19024,41,574,943,4059,1517,16523,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
983,lud_perimeter,0,0,984,95540,95545,640,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,152000,18560,40,560,920,3960,1480,16120,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12480,,,,
984,lud_perimeter,0,0,985,95540,95545,624,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,148200,18096,39,546,897,3861,1443,15717,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12480,,,,
985,lud_perimeter,0,0,986,95540,95545,608,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,144400,17632,38,532,874,3762,1406,15314,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12800,,,,
986,lud_perimeter,0,0,987,95540,95545,592,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,140600,17168,37,518,851,3663,1369,14911,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12000,,,,
987,lud_perimeter,0,0,988,95540,95545,576,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,136800,16704,36,504,828,3564,1332,14508,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12480,,,,
988,lud_perimeter,0,0,989,95540,95545,560,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,133000,16240,35,490,805,3465,1295,14105,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
989,lud_perimeter,0,0,990,95540,95545,544,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,129200,15776,34,476,782,3366,1258,13702,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
990,lud_perimeter,0,0,991,95540,95545,528,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,125400,15312,33,462,759,3267,1221,13299,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12961,,,,
991,lud_perimeter,0,0,992,95540,95545,512,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,121600,14848,32,448,736,3168,1184,12896,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12800,,,,
992,lud_perimeter,0,0,993,95540,95545,496,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,117800,14384,31,434,713,3069,1147,12493,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12800,,,,
993,lud_perimeter,0,0,994,95540,95545,480,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,114000,13920,30,420,690,2970,1110,12090,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
994,lud_perimeter,0,0,995,95540,95545,464,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,110200,13456,29,406,667,2871,1073,11687,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
995,lud_perimeter,0,0,996,95540,95545,448,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,106400,12992,28,392,644,2772,1036,11284,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12320,,,,
996,lud_perimeter,0,0,997,95540,95545,432,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,102600,12528,27,378,621,2673,999,10881,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
997,lud_perimeter,0,0,998,95540,95545,416,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,98800,12064,26,364,598,2574,962,10478,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
998,lud_perimeter,0,0,999,95540,95545,400,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,95000,11600,25,350,575,2475,925,10075,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12000,,,,
999,lud_perimeter,0,0,1000,95540,95545,384,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,91200,11136,24,336,552,2376,888,9672,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,13440,,,,
1000,lud_perimeter,0,0,1001,95540,95545,368,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,87400,10672,23,322,529,2277,851,9269,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12480,,,,
1001,lud_perimeter,0,0,1002,95540,95545,352,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,83600,10208,22,308,506,2178,814,8866,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12000,,,,
1002,lud_perimeter,0,0,1003,95540,95545,336,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,79800,9744,21,294,483,2079,777,8463,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12480,,,,
1003,lud_perimeter,0,0,1004,95540,95545,320,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,76000,9280,20,280,460,1980,740,8060,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12800,,,,
1004,lud_perimeter,0,0,1005,95540,95545,304,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,72200,8816,19,266,437,1881,703,7657,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12000,,,,
1005,lud_perimeter,0,0,1006,95540,95545,288,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,68400,8352,18,252,414,1782,666,7254,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12800,,,,
1006,lud_perimeter,0,0,1007,95540,95545,272,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,64600,7888,17,238,391,1683,629,6851,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12000,,,,
1007,lud_perimeter,0,0,1008,95540,95545,256,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,60800,7424,16,224,368,1584,592,6448,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12480,,,,
1008,lud_perimeter,0,0,1009,95540,95545,240,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,57000,6960,15,210,345,1485,555,6045,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12160,,,,
1009,lud_perimeter,0,0,1010,95540,95545,224,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,53200,6496,14,196,322,1386,518,5642,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12320,,,,
1010,lud_perimeter,0,0,1011,95540,95545,208,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,49400,6032,13,182,299,1287,481,5239,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12160,,,,
1011,lud_perimeter,0,0,1012,95540,95545,192,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,45600,5568,12,168,276,1188,444,4836,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12640,,,,
1012,lud_perimeter,0,0,1013,95540,95545,176,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,41800,5104,11,154,253,1089,407,4433,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12320,,,,
1013,lud_perimeter,0,0,1014,95540,95545,160,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,38000,4640,10,140,230,990,370,4030,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12000,,,,
1014,lud_perimeter,0,0,1015,95540,95545,144,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,34200,4176,9,126,207,891,333,3627,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12320,,,,
1015,lud_perimeter,0,0,1016,95540,95545,128,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,30400,3712,8,112,184,792,296,3224,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12160,,,,
1016,lud_perimeter,0,0,1017,95540,95545,112,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,26600,3248,7,98,161,693,259,2821,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,11680,,,,
1017,lud_perimeter,0,0,1018,95540,95545,96,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,22800,2784,6,84,138,594,222,2418,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12160,,,,
1018,lud_perimeter,0,0,1019,95540,95545,80,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,19000,2320,5,70,115,495,185,2015,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,11840,,,,
1019,lud_perimeter,0,0,1020,95540,95545,64,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,15200,1856,4,56,92,396,148,1612,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,11680,,,,
1020,lud_perimeter,0,0,1021,95540,95545,48,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,11400,1392,3,42,69,297,111,1209,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,11680,,,,
1021,lud_perimeter,0,0,1022,95540,95545,32,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,7600,928,2,28,46,198,74,806,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,12000,,,,
1022,lud_perimeter,0,0,1023,95540,95545,16,16,1024,0,32,32,8192,0x0,0x7f7970209ec0,3800,464,1,14,23,99,37,403,12,3.72E+14,3.72E+14,3.72E+14,3.72E+14,11360,,,,

==> data/lud/lud_kernel.hip.nocfm_m1_1.stats.csv <==
"Name","Calls","TotalDurationNs","AverageNs","Percentage"
"lud_perimeter",1023,78974824,77199,100.0


==> plots/alu.csv <==
Benchmark,O3,DARM,BF
SB1,73.0000,99.0000,99.0000
SB1-R,25.0000,39.0000,39.0000
SB2,24.0000,35.0000,24.0000
SB2-R,24.0000,35.0000,24.0000
SB3,26.0000,44.0000,26.0000
SB3-R,11.0000,20.0000,11.0000
SB4,38.0000,93.0000,54.0000
SB4-R,37.0000,89.0000,53.0000
BIT,61.0000,57.0000,61.0000
PCM,19.0000,36.0000,24.0000
MS,34.1500,37.9500,37.9500
LUD,12.0000,22.0000,22.0000
NQU,31.2965,45.4501,31.2965
SRAD,92.5000,98.0000,96.5000
DCT,64.0000,100.0000,100.0000

==> plots/lmicro.csv <==
Benchmark,DM-Median,DM-Mean,DM-Error,BF-Median,BF-Mean,BF-Error
SB1-32,1.2608,1.2586,0.0088,1.2513,1.2534,0.0090
SB1-64,1.2756,1.2749,0.0034,1.2707,1.2702,0.0028
SB1-128,1.2681,1.2657,0.0129,1.2599,1.2582,0.0134
SB1-256,1.2837,1.2850,0.0030,1.2855,1.2395,0.0769
SB1R-32,1.1771,1.1460,0.0480,1.1428,1.1298,0.0546
SB1R-64,1.1573,1.1567,0.0023,1.1565,1.1562,0.0015
SB1R-128,1.1601,1.1628,0.0102,1.1613,1.1633,0.0134
SB1R-256,1.1639,1.1639,0.0001,1.1640,1.1640,0.0002
SB2-32,1.2543,1.2552,0.0074,1.0029,1.0032,0.0058
SB2-64,1.2725,1.2695,0.0059,1.0015,1.0020,0.0031
SB2-128,1.2873,1.2822,0.0076,0.9945,0.9920,0.0060
SB2-256,1.2915,1.2916,0.0002,1.0002,0.9993,0.0021
SB2R-32,1.1739,1.1745,0.0047,0.9970,0.9978,0.0028
SB2R-64,1.1870,1.1871,0.0029,1.0021,1.0017,0.0021
SB2R-128,1.1959,1.1987,0.0100,1.0005,0.9974,0.0053
SB2R-256,1.1967,1.1967,0.0002,1.0001,0.9997,0.0010
SB3-32,1.3500,1.3134,0.0603,1.0025,0.9840,0.0331
SB3-64,1.4150,1.3940,0.0527,1.0489,1.0214,0.0300
SB3-128,1.3882,1.3852,0.0167,0.9898,0.9908,0.0100
SB3-256,1.4067,1.4015,0.0096,0.9959,0.9949,0.0039
SB3R-32,1.4142,1.3750,0.0598,0.9563,0.9854,0.0438
SB3R-64,1.3239,1.3046,0.0588,1.0364,1.0225,0.0484
SB3R-128,1.2957,1.2859,0.0140,1.0027,1.0053,0.0081
SB3R-256,1.2970,1.2958,0.0047,0.9940,0.9942,0.0030
SB4-32,1.7288,1.7305,0.0141,1.2477,1.2458,0.0062
SB4-64,1.8513,1.8534,0.0072,1.2683,1.2677,0.0046
SB4-128,1.9379,1.9442,0.0186,1.2848,1.2875,0.0110
SB4-256,1.9496,1.9498,0.0009,1.2830,1.2830,0.0003
SB4R-32,1.5213,1.5212,0.0107,1.1732,1.1768,0.0063
SB4R-64,1.5343,1.5332,0.0048,1.1834,1.1826,0.0022
SB4R-128,1.5683,1.5684,0.0160,1.1878,1.1916,0.0120
SB4R-256,1.5792,1.5792,0.0002,1.1936,1.1937,0.0002

==> plots/lreal.csv <==
Benchmark,DM-Median,DM-Mean,DM-Error,BF-Median,BF-Mean,BF-Error
BIT32,1.1054,1.1113,0.0191,0.9792,0.9876,0.0096
BIT64,1.4599,1.4278,0.0317,0.9700,0.9775,0.0140
BIT128,1.2958,1.3089,0.0219,0.9810,0.9844,0.0128
BIT256,1.2381,1.2363,0.0097,1.0001,0.9960,0.0101
PCM32,1.3736,1.3736,0.0002,1.2618,1.2618,0.0001
PCM64,1.3086,1.3086,0.0001,1.1818,1.1818,0.0001
PCM128,1.2424,1.2433,0.0019,1.2278,1.2277,0.0001
PCM256,1.1211,1.1211,0.0001,1.0253,1.0253,0.0001
MS32,1.1810,1.1811,0.0028,1.1793,1.1804,0.0026
MS64,1.1796,1.1801,0.0031,1.1824,1.1818,0.0025
MS128,1.1742,1.1749,0.0017,1.1725,1.1747,0.0029
MS256,1.1627,1.1633,0.0026,1.1630,1.1633,0.0026
LUD16,1.1565,1.1555,0.0003,1.1542,1.1546,0.0005
LUD32,1.0814,1.0813,0.0005,1.0811,1.0810,0.0009
LUD64,1.0992,1.0991,0.0007,1.0741,1.0940,0.0008
LUD128,0.9932,0.9935,0.0011,1.0088,1.0085,0.0007
NQU64,1.1897,1.1897,0.0004,1.0000,1.0000,0.0001
NQU96,1.1864,1.1857,0.0012,1.0000,0.9998,0.0005
NQU128,1.1872,1.1872,0.0001,1.0002,1.0002,0.0001
NQU256,1.1815,1.1818,0.0006,1.0002,1.0002,0.0003
SRAD16x16,0.9717,0.9642,0.0144,1.2232,1.2199,0.0076
SRAD32x32,0.9273,0.9209,0.0105,0.9858,0.9839,0.0066
DCT4x4,1.0008,1.0005,0.0005,0.9999,1.0002,0.0005
DCT8x8,1.0000,1.0001,0.0017,1.0012,1.0021,0.0023
DCT16x16,1.0103,1.0132,0.0057,1.0222,1.0165,0.0063

==> plots/mem.csv <==
Benchmark,VMEM-RD+RW-DARM,VMEM-RD+RW-BF,LDS-INSTS-DARM,LDS-INSTS-BF,FLAT-INSTS-DARM,FLAT-INSTS-BF
SB1,1.0000,1.0000,0.8000,0.8000,1.0000,1.0000
SB1-R,1.0000,1.0000,0.6671,0.6671,1.0000,1.0000
SB2,1.0000,1.0000,0.8889,1.0000,1.0000,1.0000
SB2-R,1.0000,1.0000,0.8889,1.0000,1.0000,1.0000
SB3,1.0000,1.0000,0.8334,1.0000,1.0000,1.0000
SB3-R,1.0000,1.0000,0.8560,1.0000,1.0000,1.0000
SB4,1.0000,1.0000,0.7273,0.9091,1.0000,1.0000
SB4-R,1.0000,1.0000,0.7273,0.9091,1.0000,1.0000
BIT,1.0000,1.0000,0.7288,1.0000,1.0000,1.0000
PCM,1.0000,1.0000,0.6609,0.7442,1.0000,1.0000
MS,1.1290,1.1290,1.0000,1.0000,1.1385,1.1385
LUD,0.5405,0.5405,1.3939,1.3939,0.5405,0.5405
NQU,1.0000,1.0000,1.0085,1.0000,1.0000,1.0000
SRAD,1.0000,1.0000,0.9167,0.9167,1.0000,1.0000
DCT,1.0000,1.0000,0.0000,0.0000,1.0000,1.0000

==> plots/profitability.csv <==
Benchmark,Threshold[0.1],Threshold[0.2],Threshold[0.3],Threshold[0.4],Threshold[0.5]
BIT,1.4462,1.4462,1.4470,1.3816,1.3841
PCM,1.3732,1.3732,1.3733,1.3731,1.2616
MS,1.1795,1.1792,1.1833,1.1828,1.1804
LUD,1.0984,1.0978,1.0943,1.0983,1.0003
NQU,1.1530,1.1527,1.1528,1.0660,1.0659
SRAD,1.1978,1.1943,1.1560,1.1776,0.9957
DCT,1.0165,1.0157,1.0159,1.0002,0.9956
